Optimal Pricing with a Single Point

We study the following fundamental data-driven pricing problem. How can/should a decision-maker price its product based on data at a single historical price? How valuable is such data? We consider a decision-maker who optimizes over (potentially randomized) pricing policies to maximize the worst-case ratio of the revenue she can garner compared to an oracle with full knowledge of the distribution of values, when the latter is only assumed to belong to a broad non-parametric set. In particular, our framework applies to the widely used regular and monotone non-decreasing hazard rate (mhr) classes of distributions. For settings where the seller knows the exact probability of sale associated with one historical price or only a confidence interval for it, we fully characterize optimal performance and near-optimal pricing algorithms that adjust to the information at hand. The framework we develop is general and allows to characterize optimal performance for deterministic or more general randomized mechanisms, and leads to fundamental novel insights on the value of data for pricing. As examples, against mhr distributions, we show that it is possible to guarantee $85\%$ of oracle performance if one knows that half of the customers have bought at the historical price, and if only $1\%$ of the customers bought, it still possible to guarantee $51\%$ of oracle performance.

==> 2p_mhr.dat <==
q perf p1 p2 l
0.01 50.00 0.38 0.74 0.67
0.05 59.03 0.48 0.81 0.68
0.10 64.61 0.55 0.85 0.68
0.15 68.61 0.60 0.87 0.67
0.20 71.86 0.64 0.88 0.67
0.25 74.66 0.67 0.90 0.66
0.30 77.15 0.70 0.91 0.68
0.35 79.42 0.73 0.92 0.65
0.40 81.51 0.76 0.93 0.67
0.45 83.46 0.78 0.94 0.66
0.50 85.30 0.81 0.95 0.67
0.55 84.86 0.89 0.89 0.42
0.60 80.87 0.87 0.97 0.26
0.65 75.74 0.97 1.63 0.96
0.70 69.52 0.99 1.56 0.89
0.75 62.04 1.00 1.54 0.82
0.80 53.45 1.00 1.67 0.77
0.85 44.17 1.00 1.88 0.72
0.90 34.02 1.00 2.25 0.67
0.95 22.25 1.00 3.05 0.61
0.99 8.96 1.00 6.42 0.54


==> 2p_reg.dat <==
q perf p1 p2 l
0.01 23.64 0.11 0.38 0.52
0.05 41.19 0.26 0.57 0.52
0.10 51.69 0.37 0.67 0.51
0.15 58.73 0.45 0.73 0.51
0.20 64.13 0.51 0.77 0.51
0.25 67.29 0.57 0.81 0.46
0.30 64.89 0.67 0.91 0.44
0.35 62.28 0.81 4.11 0.92
0.40 59.67 0.87 3.73 0.89
0.45 56.79 0.92 3.38 0.86
0.50 53.62 0.96 3.10 0.83
0.55 50.10 0.99 2.92 0.79
0.60 46.22 1.00 2.64 0.74
0.65 42.01 1.00 2.69 0.71
0.70 37.71 1.00 2.82 0.69
0.75 33.33 1.00 3.00 0.67
0.80 28.80 1.00 3.24 0.64
0.85 24.02 1.00 3.58 0.62
0.90 18.78 1.00 4.16 0.59
0.95 12.59 1.00 5.47 0.56
0.99 5.26 1.00 11.00 0.53


==> ECpaper/MHR_opt_data.dat <==
q ylw yup
0.01 51.12 51.23
0.05 59.48 59.58
0.10 64.85 64.94
0.15 68.75 68.83
0.20 71.95 72.01
0.25 74.71 74.77
0.30 77.18 77.24
0.35 79.43 79.49
0.40 81.52 81.57
0.45 83.47 83.51
0.50 85.30 85.34
0.55 84.86 84.88
0.60 80.87 80.88
0.65 75.91 75.92
0.70 70.30 70.31
0.75 64.14 64.15
0.80 57.46 57.48
0.85 50.25 50.29
0.90 42.35 42.42
0.95 33.05 33.18
0.99 21.59 22.00


==> ECpaper/MHR_optd_data.dat <==
q ylw yup
0.01 47.49 47.58
0.05 57.72 57.79
0.10 63.78 63.88
0.15 68.04 68.11
0.20 71.44 71.53
0.25 74.35 74.43
0.30 76.92 76.99
0.35 79.25 79.31
0.40 81.38 81.43
0.45 83.37 83.42
0.50 85.23 85.28
0.55 84.85 84.87
0.60 80.86 80.87
0.65 75.44 75.46
0.70 67.86 67.87
0.75 58.65 58.65
0.80 48.52 48.53
0.85 37.55 37.55
0.90 25.77 25.78
0.95 13.25 13.25
0.99 2.70 2.70


==> ECpaper/MHR_robust_data.dat <==
q r100 r500 r1000 r10000 rinf
0.05 49.91 56.49 57.47 58.89 59.53
0.10 58.22 62.31 63.11 64.32 64.89
0.15 62.97 66.42 67.14 68.26 68.79
0.20 66.65 69.76 70.43 71.48 71.98
0.25 69.78 72.64 73.27 74.26 74.74
0.30 72.54 75.22 75.81 76.75 77.21
0.35 75.05 77.56 78.12 79.03 79.46
0.40 77.37 79.74 80.27 81.13 81.54
0.45 79.54 81.77 82.28 83.10 83.49
0.50 76.79 83.32 84.18 84.95 85.32
0.55 72.63 79.73 81.30 83.77 84.87
0.60 67.98 75.26 76.94 79.65 80.88
0.65 62.88 70.18 71.88 74.65 75.91
0.70 57.39 64.61 66.29 69.04 70.31
0.75 51.54 58.59 60.22 62.91 64.15
0.80 45.32 52.15 53.72 56.28 57.47
0.85 38.60 45.24 46.74 49.15 50.27
0.90 31.00 37.66 39.08 41.33 42.39
0.95 20.16 28.57 29.98 32.12 33.11


==> ECpaper/Reg_opt_data.dat <==
q ylw yup
0.01 30.98 31.25
0.05 45.54 45.70
0.10 54.55 54.67
0.15 60.75 60.87
0.20 65.61 65.71
0.25 67.75 67.95
0.30 65.66 65.88
0.35 63.43 63.68
0.40 61.06 61.37
0.45 58.58 58.94
0.50 55.99 56.42
0.55 53.30 53.80
0.60 50.49 51.08
0.65 47.58 48.26
0.70 44.54 45.32
0.75 41.35 42.24
0.80 37.95 38.96
0.85 34.26 35.41
0.90 30.08 31.41
0.95 24.72 26.28
0.99 17.46 19.55


==> ECpaper/Reg_optd_data.dat <==
q ylw yup
0.01 18.10 18.23
0.05 36.48 36.59
0.10 47.98 48.10
0.15 55.77 55.89
0.20 61.75 61.84
0.25 66.62 66.68
0.30 64.27 64.30
0.35 61.52 61.55
0.40 58.32 58.34
0.45 54.53 54.55
0.50 49.99 50.00
0.55 44.99 45.00
0.60 40.00 40.00
0.65 35.00 35.00
0.70 30.00 30.00
0.75 25.00 25.00
0.80 20.00 20.00
0.85 15.00 15.00
0.90 10.00 10.00
0.95 5.00 5.00
0.99 1.00 1.00


==> ECpaper/Reg_robust_data.dat <==
q r100 r500 r1000 r10000 rinf
0.05 28.91 40.36 42.06 44.52 45.62
0.10 43.36 50.34 51.67 53.68 54.61
0.15 51.44 57.08 58.22 59.98 60.81
0.20 57.45 62.32 63.33 64.91 65.66
0.25 57.63 63.46 64.82 67.04 67.85
0.30 56.52 61.80 63.04 65.09 65.77
0.35 55.02 59.90 61.06 62.98 63.55
0.40 53.25 57.83 58.92 60.73 61.22
0.45 51.27 55.60 56.64 58.35 58.76
0.50 49.12 53.25 54.23 55.87 56.20
0.55 46.82 50.78 51.72 53.28 53.55
0.60 44.39 48.19 49.10 50.59 50.78
0.65 41.82 45.50 46.36 47.80 47.92
0.70 39.12 42.68 43.51 44.88 44.93
0.75 36.26 39.71 40.51 41.82 41.80
0.80 33.21 36.57 37.34 38.59 38.45
0.85 29.88 33.19 33.93 35.12 34.83
0.90 26.13 29.43 30.14 31.26 30.74
0.95 21.64 24.99 25.66 26.69 25.50


==> ECpaper/best_d.dat <==
q d0 d
0.01 0.18 0.48
0.05 0.37 0.58
0.10 0.48 0.64
0.15 0.56 0.68
0.20 0.62 0.71
0.25 0.67 0.74
0.30 0.77 0.77
0.35 0.86 0.79
0.40 0.93 0.81
0.45 0.98 0.83
0.50 1.00 0.85
0.55 1.00 0.89
0.60 1.00 0.94
0.65 1.00 0.98
0.70 1.00 1.00
0.75 1.00 1.00
0.80 1.00 1.00
0.85 1.00 1.00
0.90 1.00 1.00
0.95 1.00 1.00
0.99 1.00 1.00


==> ECpaper/data/Hleft_data.csv <==
0.000, 1.000
0.002, 1.000
0.004, 1.000
0.006, 1.000
0.008, 1.000
0.010, 1.000
0.012, 1.000
0.014, 1.000
0.016, 1.000
0.018, 1.000
0.020, 1.000
0.022, 1.000
0.024, 1.000
0.026, 1.000
0.028, 1.000
0.030, 1.000
0.032, 1.000
0.034, 1.000
0.036, 1.000
0.038, 1.000
0.040, 1.000
0.042, 1.000
0.044, 1.000
0.046, 1.000
0.048, 1.000
0.050, 1.000
0.052, 1.000
0.054, 1.000
0.056, 1.000
0.058, 1.000
0.060, 1.000
0.062, 1.000
0.064, 1.000
0.066, 1.000
0.068, 1.000
0.070, 1.000
0.072, 1.000
0.074, 1.000
0.076, 1.000
0.078, 1.000
0.080, 1.000
0.082, 1.000
0.084, 1.000
0.086, 1.000
0.088, 1.000
0.090, 1.000
0.092, 1.000
0.094, 1.000
0.096, 1.000
0.098, 1.000
0.100, 1.000
0.102, 1.000
0.104, 1.000
0.106, 1.000
0.108, 1.000
0.110, 1.000
0.112, 1.000
0.114, 1.000
0.116, 1.000
0.118, 1.000
0.120, 1.000
0.122, 1.000
0.124, 1.000
0.126, 1.000
0.128, 1.000
0.130, 1.000
0.132, 1.000
0.134, 1.000
0.136, 1.000
0.138, 1.000
0.140, 1.000
0.142, 1.000
0.144, 1.000
0.146, 1.000
0.148, 1.000
0.150, 1.000
0.152, 1.000
0.154, 1.000
0.156, 1.000
0.158, 1.000
0.160, 1.000
0.162, 1.000
0.164, 1.000
0.166, 1.000
0.168, 1.000
0.170, 1.000
0.172, 1.000
0.174, 1.000
0.176, 1.000
0.178, 1.000
0.180, 1.000
0.182, 1.000
0.184, 1.000
0.186, 1.000
0.188, 1.000
0.190, 1.000
0.192, 1.000
0.194, 1.000
0.196, 1.000
0.198, 1.000
0.200, 1.000
0.202, 1.000
0.204, 1.000
0.206, 1.000
0.208, 1.000
0.210, 1.000
0.212, 1.000
0.214, 1.000
0.216, 1.000
0.218, 1.000
0.220, 1.000
0.222, 1.000
0.224, 1.000
0.226, 1.000
0.228, 1.000
0.230, 1.000
0.232, 1.000
0.234, 1.000
0.236, 1.000
0.238, 1.000
0.240, 1.000
0.242, 1.000
0.244, 1.000
0.246, 1.000
0.248, 1.000
0.250, 1.000
0.252, 1.000
0.254, 1.000
0.256, 1.000
0.258, 1.000
0.260, 1.000
0.262, 1.000
0.264, 1.000
0.266, 1.000
0.268, 1.000
0.270, 1.000
0.272, 1.000
0.274, 1.000
0.276, 1.000
0.278, 1.000
0.280, 1.000
0.282, 1.000
0.284, 1.000
0.286, 1.000
0.288, 1.000
0.290, 1.000
0.292, 1.000
0.294, 1.000
0.296, 1.000
0.298, 1.000
0.300, 0.999
0.302, 0.995
0.304, 0.991
0.306, 0.987
0.308, 0.983
0.310, 0.978
0.312, 0.974
0.314, 0.970
0.316, 0.966
0.318, 0.962
0.320, 0.958
0.322, 0.954
0.324, 0.950
0.326, 0.947
0.328, 0.943
0.330, 0.939
0.332, 0.935
0.334, 0.931
0.336, 0.928
0.338, 0.924
0.340, 0.920
0.342, 0.917
0.344, 0.913
0.346, 0.910
0.348, 0.906
0.350, 0.903
0.352, 0.899
0.354, 0.896
0.356, 0.892
0.358, 0.889
0.360, 0.885
0.362, 0.882
0.364, 0.879
0.366, 0.875
0.368, 0.872
0.370, 0.869
0.372, 0.866
0.374, 0.863
0.376, 0.859
0.378, 0.856
0.380, 0.853
0.382, 0.850
0.384, 0.847
0.386, 0.844
0.388, 0.841
0.390, 0.838
0.392, 0.835
0.394, 0.832
0.396, 0.829
0.398, 0.826
0.400, 0.823
0.402, 0.820
0.404, 0.817
0.406, 0.814
0.408, 0.811
0.410, 0.809
0.412, 0.806
0.414, 0.803
0.416, 0.800
0.418, 0.798
0.420, 0.795
0.422, 0.792
0.424, 0.790
0.426, 0.787
0.428, 0.784
0.430, 0.782
0.432, 0.779
0.434, 0.776
0.436, 0.774
0.438, 0.771
0.440, 0.769
0.442, 0.766
0.444, 0.764
0.446, 0.761
0.448, 0.759
0.450, 0.756
0.452, 0.754
0.454, 0.751
0.456, 0.749
0.458, 0.747
0.460, 0.744
0.462, 0.742
0.464, 0.739
0.466, 0.737
0.468, 0.735
0.470, 0.732
0.472, 0.730
0.474, 0.728
0.476, 0.726
0.478, 0.723
0.480, 0.721
0.482, 0.719
0.484, 0.717
0.486, 0.714
0.488, 0.712
0.490, 0.710
0.492, 0.708
0.494, 0.706
0.496, 0.704
0.498, 0.702
0.501, 0.699
0.503, 0.697
0.505, 0.695
0.507, 0.693
0.509, 0.691
0.511, 0.689
0.513, 0.687
0.515, 0.685
0.517, 0.683
0.519, 0.681
0.521, 0.679
0.523, 0.677
0.525, 0.675
0.527, 0.673
0.529, 0.671
0.531, 0.669
0.533, 0.667
0.535, 0.666
0.537, 0.664
0.539, 0.662
0.541, 0.660
0.543, 0.658
0.545, 0.656
0.547, 0.654
0.549, 0.652
0.551, 0.651
0.553, 0.649
0.555, 0.647
0.557, 0.645
0.559, 0.643
0.561, 0.642
0.563, 0.640
0.565, 0.638
0.567, 0.636
0.569, 0.635
0.571, 0.633
0.573, 0.631
0.575, 0.630
0.577, 0.628
0.579, 0.626
0.581, 0.625
0.583, 0.623
0.585, 0.621
0.587, 0.620
0.589, 0.618
0.591, 0.616
0.593, 0.615
0.595, 0.613
0.597, 0.611
0.599, 0.610
0.601, 0.608
0.603, 0.607
0.605, 0.605
0.607, 0.603
0.609, 0.602
0.611, 0.600
0.613, 0.599
0.615, 0.597
0.617, 0.596
0.619, 0.594
0.621, 0.593
0.623, 0.591
0.625, 0.590
0.627, 0.588
0.629, 0.587
0.631, 0.585
0.633, 0.584
0.635, 0.582
0.637, 0.581
0.639, 0.579
0.641, 0.578
0.643, 0.577
0.645, 0.575
0.647, 0.574
0.649, 0.572
0.651, 0.571
0.653, 0.570
0.655, 0.568
0.657, 0.567
0.659, 0.565
0.661, 0.564
0.663, 0.563
0.665, 0.561
0.667, 0.560
0.669, 0.559
0.671, 0.557
0.673, 0.556
0.675, 0.555
0.677, 0.553
0.679, 0.552
0.681, 0.551
0.683, 0.549
0.685, 0.548
0.687, 0.547
0.689, 0.546
0.691, 0.544
0.693, 0.543
0.695, 0.542
0.697, 0.541
0.699, 0.539
0.701, 0.538
0.703, 0.537
0.705, 0.536
0.707, 0.534
0.709, 0.533
0.711, 0.532
0.713, 0.531
0.715, 0.529
0.717, 0.528
0.719, 0.527
0.721, 0.526
0.723, 0.525
0.725, 0.524
0.727, 0.522
0.729, 0.521
0.731, 0.520
0.733, 0.519
0.735, 0.518
0.737, 0.517
0.739, 0.515
0.741, 0.514
0.743, 0.513
0.745, 0.512
0.747, 0.511
0.749, 0.510
0.751, 0.509
0.753, 0.508
0.755, 0.506
0.757, 0.505
0.759, 0.504
0.761, 0.503
0.763, 0.502
0.765, 0.501
0.767, 0.500
0.769, 0.499
0.771, 0.498
0.773, 0.497
0.775, 0.496
0.777, 0.495
0.779, 0.494
0.781, 0.493
0.783, 0.492
0.785, 0.490
0.787, 0.489
0.789, 0.488
0.791, 0.487
0.793, 0.486
0.795, 0.485
0.797, 0.484
0.799, 0.483
0.801, 0.482
0.803, 0.481
0.805, 0.480
0.807, 0.479
0.809, 0.478
0.811, 0.477
0.813, 0.476
0.815, 0.475
0.817, 0.475
0.819, 0.474
0.821, 0.473
0.823, 0.472
0.825, 0.471
0.827, 0.470
0.829, 0.469
0.831, 0.468
0.833, 0.467
0.835, 0.466
0.837, 0.465
0.839, 0.464
0.841, 0.463
0.843, 0.462
0.845, 0.461
0.847, 0.460
0.849, 0.460
0.851, 0.459
0.853, 0.458
0.855, 0.457
0.857, 0.456
0.859, 0.455
0.861, 0.454
0.863, 0.453
0.865, 0.452
0.867, 0.452
0.869, 0.451
0.871, 0.450
0.873, 0.449
0.875, 0.448
0.877, 0.447
0.879, 0.446
0.881, 0.445
0.883, 0.445
0.885, 0.444
0.887, 0.443
0.889, 0.442
0.891, 0.441
0.893, 0.440
0.895, 0.440
0.897, 0.439
0.899, 0.438
0.901, 0.437
0.903, 0.436
0.905, 0.435
0.907, 0.435
0.909, 0.434
0.911, 0.433
0.913, 0.432
0.915, 0.431
0.917, 0.431
0.919, 0.430
0.921, 0.429
0.923, 0.428
0.925, 0.428
0.927, 0.427
0.929, 0.426
0.931, 0.425
0.933, 0.424
0.935, 0.424
0.937, 0.423
0.939, 0.422
0.941, 0.421
0.943, 0.421
0.945, 0.420
0.947, 0.419
0.949, 0.418
0.951, 0.418
0.953, 0.417
0.955, 0.416
0.957, 0.415
0.959, 0.415
0.961, 0.414
0.963, 0.413
0.965, 0.412
0.967, 0.412
0.969, 0.411
0.971, 0.410
0.973, 0.409
0.975, 0.409
0.977, 0.408
0.979, 0.407
0.981, 0.407
0.983, 0.406
0.985, 0.405
0.987, 0.405
0.989, 0.404
0.991, 0.403
0.993, 0.402
0.995, 0.402
0.997, 0.401
0.999, 0.400
1.001, 0.000
1.003, 0.000
1.005, 0.000
1.007, 0.000
1.009, 0.000
1.011, 0.000
1.013, 0.000
1.015, 0.000
1.017, 0.000
1.019, 0.000
1.021, 0.000
1.023, 0.000
1.025, 0.000
1.027, 0.000
1.029, 0.000
1.031, 0.000
1.033, 0.000
1.035, 0.000
1.037, 0.000
1.039, 0.000
1.041, 0.000
1.043, 0.000
1.045, 0.000
1.047, 0.000
1.049, 0.000
1.051, 0.000
1.053, 0.000
1.055, 0.000
1.057, 0.000
1.059, 0.000
1.061, 0.000
1.063, 0.000
1.065, 0.000
1.067, 0.000
1.069, 0.000
1.071, 0.000
1.073, 0.000
1.075, 0.000
1.077, 0.000
1.079, 0.000
1.081, 0.000
1.083, 0.000
1.085, 0.000
1.087, 0.000
1.089, 0.000
1.091, 0.000
1.093, 0.000
1.095, 0.000
1.097, 0.000
1.099, 0.000
1.101, 0.000
1.103, 0.000
1.105, 0.000
1.107, 0.000
1.109, 0.000
1.111, 0.000
1.113, 0.000
1.115, 0.000
1.117, 0.000
1.119, 0.000
1.121, 0.000
1.123, 0.000
1.125, 0.000
1.127, 0.000
1.129, 0.000
1.131, 0.000
1.133, 0.000
1.135, 0.000
1.137, 0.000
1.139, 0.000
1.141, 0.000
1.143, 0.000
1.145, 0.000
1.147, 0.000
1.149, 0.000
1.151, 0.000
1.153, 0.000
1.155, 0.000
1.157, 0.000
1.159, 0.000
1.161, 0.000
1.163, 0.000
1.165, 0.000
1.167, 0.000
1.169, 0.000
1.171, 0.000
1.173, 0.000
1.175, 0.000
1.177, 0.000
1.179, 0.000
1.181, 0.000
1.183, 0.000
1.185, 0.000
1.187, 0.000
1.189, 0.000
1.191, 0.000
1.193, 0.000
1.195, 0.000
1.197, 0.000
1.199, 0.000
1.201, 0.000
1.203, 0.000
1.205, 0.000
1.207, 0.000
1.209, 0.000
1.211, 0.000
1.213, 0.000
1.215, 0.000
1.217, 0.000
1.219, 0.000
1.221, 0.000
1.223, 0.000
1.225, 0.000
1.227, 0.000
1.229, 0.000
1.231, 0.000
1.233, 0.000
1.235, 0.000
1.237, 0.000
1.239, 0.000
1.241, 0.000
1.243, 0.000
1.245, 0.000
1.247, 0.000
1.249, 0.000
1.251, 0.000
1.253, 0.000
1.255, 0.000
1.257, 0.000
1.259, 0.000
1.261, 0.000
1.263, 0.000
1.265, 0.000
1.267, 0.000
1.269, 0.000
1.271, 0.000
1.273, 0.000
1.275, 0.000
1.277, 0.000
1.279, 0.000
1.281, 0.000
1.283, 0.000
1.285, 0.000
1.287, 0.000
1.289, 0.000
1.291, 0.000
1.293, 0.000
1.295, 0.000
1.297, 0.000
1.299, 0.000
1.301, 0.000
1.303, 0.000
1.305, 0.000
1.307, 0.000
1.309, 0.000
1.311, 0.000
1.313, 0.000
1.315, 0.000
1.317, 0.000
1.319, 0.000
1.321, 0.000
1.323, 0.000
1.325, 0.000
1.327, 0.000
1.329, 0.000
1.331, 0.000
1.333, 0.000
1.335, 0.000
1.337, 0.000
1.339, 0.000
1.341, 0.000
1.343, 0.000
1.345, 0.000
1.347, 0.000
1.349, 0.000
1.351, 0.000
1.353, 0.000
1.355, 0.000
1.357, 0.000
1.359, 0.000
1.361, 0.000
1.363, 0.000
1.365, 0.000
1.367, 0.000
1.369, 0.000
1.371, 0.000
1.373, 0.000
1.375, 0.000
1.377, 0.000
1.379, 0.000
1.381, 0.000
1.383, 0.000
1.385, 0.000
1.387, 0.000
1.389, 0.000
1.391, 0.000
1.393, 0.000
1.395, 0.000
1.397, 0.000
1.399, 0.000
1.401, 0.000
1.403, 0.000
1.405, 0.000
1.407, 0.000
1.409, 0.000
1.411, 0.000
1.413, 0.000
1.415, 0.000
1.417, 0.000
1.419, 0.000
1.421, 0.000
1.423, 0.000
1.425, 0.000
1.427, 0.000
1.429, 0.000
1.431, 0.000
1.433, 0.000
1.435, 0.000
1.437, 0.000
1.439, 0.000
1.441, 0.000
1.443, 0.000
1.445, 0.000
1.447, 0.000
1.449, 0.000
1.451, 0.000
1.453, 0.000
1.455, 0.000
1.457, 0.000
1.459, 0.000
1.461, 0.000
1.463, 0.000
1.465, 0.000
1.467, 0.000
1.469, 0.000
1.471, 0.000
1.473, 0.000
1.475, 0.000
1.477, 0.000
1.479, 0.000
1.481, 0.000
1.483, 0.000
1.485, 0.000
1.487, 0.000
1.489, 0.000
1.491, 0.000
1.493, 0.000
1.495, 0.000
1.497, 0.000
1.499, 0.000
1.502, 0.000
1.504, 0.000
1.506, 0.000
1.508, 0.000
1.510, 0.000
1.512, 0.000
1.514, 0.000
1.516, 0.000
1.518, 0.000
1.520, 0.000
1.522, 0.000
1.524, 0.000
1.526, 0.000
1.528, 0.000
1.530, 0.000
1.532, 0.000
1.534, 0.000
1.536, 0.000
1.538, 0.000
1.540, 0.000
1.542, 0.000
1.544, 0.000
1.546, 0.000
1.548, 0.000
1.550, 0.000
1.552, 0.000
1.554, 0.000
1.556, 0.000
1.558, 0.000
1.560, 0.000
1.562, 0.000
1.564, 0.000
1.566, 0.000
1.568, 0.000
1.570, 0.000
1.572, 0.000
1.574, 0.000
1.576, 0.000
1.578, 0.000
1.580, 0.000
1.582, 0.000
1.584, 0.000
1.586, 0.000
1.588, 0.000
1.590, 0.000
1.592, 0.000
1.594, 0.000
1.596, 0.000
1.598, 0.000
1.600, 0.000
1.602, 0.000
1.604, 0.000
1.606, 0.000
1.608, 0.000
1.610, 0.000
1.612, 0.000
1.614, 0.000
1.616, 0.000
1.618, 0.000
1.620, 0.000
1.622, 0.000
1.624, 0.000
1.626, 0.000
1.628, 0.000
1.630, 0.000
1.632, 0.000
1.634, 0.000
1.636, 0.000
1.638, 0.000
1.640, 0.000
1.642, 0.000
1.644, 0.000
1.646, 0.000
1.648, 0.000
1.650, 0.000
1.652, 0.000
1.654, 0.000
1.656, 0.000
1.658, 0.000
1.660, 0.000
1.662, 0.000
1.664, 0.000
1.666, 0.000
1.668, 0.000
1.670, 0.000
1.672, 0.000
1.674, 0.000
1.676, 0.000
1.678, 0.000
1.680, 0.000
1.682, 0.000
1.684, 0.000
1.686, 0.000
1.688, 0.000
1.690, 0.000
1.692, 0.000
1.694, 0.000
1.696, 0.000
1.698, 0.000
1.700, 0.000
1.702, 0.000
1.704, 0.000
1.706, 0.000
1.708, 0.000
1.710, 0.000
1.712, 0.000
1.714, 0.000
1.716, 0.000
1.718, 0.000
1.720, 0.000
1.722, 0.000
1.724, 0.000
1.726, 0.000
1.728, 0.000
1.730, 0.000
1.732, 0.000
1.734, 0.000
1.736, 0.000
1.738, 0.000
1.740, 0.000
1.742, 0.000
1.744, 0.000
1.746, 0.000
1.748, 0.000
1.750, 0.000
1.752, 0.000
1.754, 0.000
1.756, 0.000
1.758, 0.000
1.760, 0.000
1.762, 0.000
1.764, 0.000
1.766, 0.000
1.768, 0.000
1.770, 0.000
1.772, 0.000
1.774, 0.000
1.776, 0.000
1.778, 0.000
1.780, 0.000
1.782, 0.000
1.784, 0.000
1.786, 0.000
1.788, 0.000
1.790, 0.000
1.792, 0.000
1.794, 0.000
1.796, 0.000
1.798, 0.000
1.800, 0.000
1.802, 0.000
1.804, 0.000
1.806, 0.000
1.808, 0.000
1.810, 0.000
1.812, 0.000
1.814, 0.000
1.816, 0.000
1.818, 0.000
1.820, 0.000
1.822, 0.000
1.824, 0.000
1.826, 0.000
1.828, 0.000
1.830, 0.000
1.832, 0.000
1.834, 0.000
1.836, 0.000
1.838, 0.000
1.840, 0.000
1.842, 0.000
1.844, 0.000
1.846, 0.000
1.848, 0.000
1.850, 0.000
1.852, 0.000
1.854, 0.000
1.856, 0.000
1.858, 0.000
1.860, 0.000
1.862, 0.000
1.864, 0.000
1.866, 0.000
1.868, 0.000
1.870, 0.000
1.872, 0.000
1.874, 0.000
1.876, 0.000
1.878, 0.000
1.880, 0.000
1.882, 0.000
1.884, 0.000
1.886, 0.000
1.888, 0.000
1.890, 0.000
1.892, 0.000
1.894, 0.000
1.896, 0.000
1.898, 0.000
1.900, 0.000
1.902, 0.000
1.904, 0.000
1.906, 0.000
1.908, 0.000
1.910, 0.000
1.912, 0.000
1.914, 0.000
1.916, 0.000
1.918, 0.000
1.920, 0.000
1.922, 0.000
1.924, 0.000
1.926, 0.000
1.928, 0.000
1.930, 0.000
1.932, 0.000
1.934, 0.000
1.936, 0.000
1.938, 0.000
1.940, 0.000
1.942, 0.000
1.944, 0.000
1.946, 0.000
1.948, 0.000
1.950, 0.000
1.952, 0.000
1.954, 0.000
1.956, 0.000
1.958, 0.000
1.960, 0.000
1.962, 0.000
1.964, 0.000
1.966, 0.000
1.968, 0.000
1.970, 0.000
1.972, 0.000
1.974, 0.000
1.976, 0.000
1.978, 0.000
1.980, 0.000
1.982, 0.000
1.984, 0.000
1.986, 0.000
1.988, 0.000
1.990, 0.000
1.992, 0.000
1.994, 0.000
1.996, 0.000
1.998, 0.000
2.000, 0.000

==> ECpaper/data/Hright_data.csv <==
0.000, 1.000
0.002, 0.997
0.004, 0.994
0.006, 0.991
0.008, 0.988
0.010, 0.985
0.012, 0.982
0.014, 0.979
0.016, 0.977
0.018, 0.974
0.020, 0.971
0.022, 0.968
0.024, 0.965
0.026, 0.962
0.028, 0.960
0.030, 0.957
0.032, 0.954
0.034, 0.951
0.036, 0.949
0.038, 0.946
0.040, 0.943
0.042, 0.941
0.044, 0.938
0.046, 0.935
0.048, 0.933
0.050, 0.930
0.052, 0.928
0.054, 0.925
0.056, 0.922
0.058, 0.920
0.060, 0.917
0.062, 0.915
0.064, 0.912
0.066, 0.910
0.068, 0.907
0.070, 0.905
0.072, 0.902
0.074, 0.900
0.076, 0.898
0.078, 0.895
0.080, 0.893
0.082, 0.890
0.084, 0.888
0.086, 0.886
0.088, 0.883
0.090, 0.881
0.092, 0.879
0.094, 0.876
0.096, 0.874
0.098, 0.872
0.100, 0.869
0.102, 0.867
0.104, 0.865
0.106, 0.863
0.108, 0.860
0.110, 0.858
0.112, 0.856
0.114, 0.854
0.116, 0.852
0.118, 0.849
0.120, 0.847
0.122, 0.845
0.124, 0.843
0.126, 0.841
0.128, 0.839
0.130, 0.837
0.132, 0.835
0.134, 0.833
0.136, 0.830
0.138, 0.828
0.140, 0.826
0.142, 0.824
0.144, 0.822
0.146, 0.820
0.148, 0.818
0.150, 0.816
0.152, 0.814
0.154, 0.812
0.156, 0.810
0.158, 0.808
0.160, 0.806
0.162, 0.804
0.164, 0.802
0.166, 0.800
0.168, 0.799
0.170, 0.797
0.172, 0.795
0.174, 0.793
0.176, 0.791
0.178, 0.789
0.180, 0.787
0.182, 0.785
0.184, 0.784
0.186, 0.782
0.188, 0.780
0.190, 0.778
0.192, 0.776
0.194, 0.774
0.196, 0.773
0.198, 0.771
0.200, 0.769
0.202, 0.767
0.204, 0.766
0.206, 0.764
0.208, 0.762
0.210, 0.760
0.212, 0.759
0.214, 0.757
0.216, 0.755
0.218, 0.753
0.220, 0.752
0.222, 0.750
0.224, 0.748
0.226, 0.747
0.228, 0.745
0.230, 0.743
0.232, 0.742
0.234, 0.740
0.236, 0.738
0.238, 0.737
0.240, 0.735
0.242, 0.733
0.244, 0.732
0.246, 0.730
0.248, 0.729
0.250, 0.727
0.252, 0.725
0.254, 0.724
0.256, 0.722
0.258, 0.721
0.260, 0.719
0.262, 0.718
0.264, 0.716
0.266, 0.715
0.268, 0.713
0.270, 0.712
0.272, 0.710
0.274, 0.709
0.276, 0.707
0.278, 0.706
0.280, 0.704
0.282, 0.703
0.284, 0.701
0.286, 0.700
0.288, 0.698
0.290, 0.697
0.292, 0.695
0.294, 0.694
0.296, 0.692
0.298, 0.691
0.300, 0.689
0.302, 0.688
0.304, 0.687
0.306, 0.685
0.308, 0.684
0.310, 0.682
0.312, 0.681
0.314, 0.680
0.316, 0.678
0.318, 0.677
0.320, 0.675
0.322, 0.674
0.324, 0.673
0.326, 0.671
0.328, 0.670
0.330, 0.669
0.332, 0.667
0.334, 0.666
0.336, 0.665
0.338, 0.663
0.340, 0.662
0.342, 0.661
0.344, 0.659
0.346, 0.658
0.348, 0.657
0.350, 0.656
0.352, 0.654
0.354, 0.653
0.356, 0.652
0.358, 0.650
0.360, 0.649
0.362, 0.648
0.364, 0.647
0.366, 0.645
0.368, 0.644
0.370, 0.643
0.372, 0.642
0.374, 0.640
0.376, 0.639
0.378, 0.638
0.380, 0.637
0.382, 0.635
0.384, 0.634
0.386, 0.633
0.388, 0.632
0.390, 0.631
0.392, 0.629
0.394, 0.628
0.396, 0.627
0.398, 0.626
0.400, 0.625
0.402, 0.624
0.404, 0.622
0.406, 0.621
0.408, 0.620
0.410, 0.619
0.412, 0.618
0.414, 0.617
0.416, 0.616
0.418, 0.614
0.420, 0.613
0.422, 0.612
0.424, 0.611
0.426, 0.610
0.428, 0.609
0.430, 0.608
0.432, 0.607
0.434, 0.605
0.436, 0.604
0.438, 0.603
0.440, 0.602
0.442, 0.601
0.444, 0.600
0.446, 0.599
0.448, 0.598
0.450, 0.597
0.452, 0.596
0.454, 0.595
0.456, 0.594
0.458, 0.593
0.460, 0.591
0.462, 0.590
0.464, 0.589
0.466, 0.588
0.468, 0.587
0.470, 0.586
0.472, 0.585
0.474, 0.584
0.476, 0.583
0.478, 0.582
0.480, 0.581
0.482, 0.580
0.484, 0.579
0.486, 0.578
0.488, 0.577
0.490, 0.576
0.492, 0.575
0.494, 0.574
0.496, 0.573
0.498, 0.572
0.501, 0.571
0.503, 0.570
0.505, 0.569
0.507, 0.568
0.509, 0.567
0.511, 0.566
0.513, 0.565
0.515, 0.564
0.517, 0.563
0.519, 0.562
0.521, 0.562
0.523, 0.561
0.525, 0.560
0.527, 0.559
0.529, 0.558
0.531, 0.557
0.533, 0.556
0.535, 0.555
0.537, 0.554
0.539, 0.553
0.541, 0.552
0.543, 0.551
0.545, 0.550
0.547, 0.550
0.549, 0.549
0.551, 0.548
0.553, 0.547
0.555, 0.546
0.557, 0.545
0.559, 0.544
0.561, 0.543
0.563, 0.542
0.565, 0.541
0.567, 0.541
0.569, 0.540
0.571, 0.539
0.573, 0.538
0.575, 0.537
0.577, 0.536
0.579, 0.535
0.581, 0.535
0.583, 0.534
0.585, 0.533
0.587, 0.532
0.589, 0.531
0.591, 0.530
0.593, 0.529
0.595, 0.529
0.597, 0.528
0.599, 0.527
0.601, 0.526
0.603, 0.525
0.605, 0.524
0.607, 0.524
0.609, 0.523
0.611, 0.522
0.613, 0.521
0.615, 0.520
0.617, 0.520
0.619, 0.519
0.621, 0.518
0.623, 0.517
0.625, 0.516
0.627, 0.515
0.629, 0.515
0.631, 0.514
0.633, 0.513
0.635, 0.512
0.637, 0.512
0.639, 0.511
0.641, 0.510
0.643, 0.509
0.645, 0.508
0.647, 0.508
0.649, 0.507
0.651, 0.506
0.653, 0.505
0.655, 0.505
0.657, 0.504
0.659, 0.503
0.661, 0.502
0.663, 0.502
0.665, 0.501
0.667, 0.500
0.669, 0.499
0.671, 0.499
0.673, 0.498
0.675, 0.497
0.677, 0.496
0.679, 0.496
0.681, 0.495
0.683, 0.494
0.685, 0.493
0.687, 0.493
0.689, 0.492
0.691, 0.491
0.693, 0.490
0.695, 0.490
0.697, 0.489
0.699, 0.488
0.701, 0.488
0.703, 0.487
0.705, 0.486
0.707, 0.485
0.709, 0.485
0.711, 0.484
0.713, 0.483
0.715, 0.483
0.717, 0.482
0.719, 0.481
0.721, 0.481
0.723, 0.480
0.725, 0.479
0.727, 0.478
0.729, 0.478
0.731, 0.477
0.733, 0.476
0.735, 0.476
0.737, 0.475
0.739, 0.474
0.741, 0.474
0.743, 0.473
0.745, 0.472
0.747, 0.472
0.749, 0.471
0.751, 0.470
0.753, 0.470
0.755, 0.469
0.757, 0.468
0.759, 0.468
0.761, 0.467
0.763, 0.466
0.765, 0.466
0.767, 0.465
0.769, 0.464
0.771, 0.464
0.773, 0.463
0.775, 0.462
0.777, 0.462
0.779, 0.461
0.781, 0.461
0.783, 0.460
0.785, 0.459
0.787, 0.459
0.789, 0.458
0.791, 0.457
0.793, 0.457
0.795, 0.456
0.797, 0.456
0.799, 0.455
0.801, 0.454
0.803, 0.454
0.805, 0.453
0.807, 0.452
0.809, 0.452
0.811, 0.451
0.813, 0.451
0.815, 0.450
0.817, 0.449
0.819, 0.449
0.821, 0.448
0.823, 0.448
0.825, 0.447
0.827, 0.446
0.829, 0.446
0.831, 0.445
0.833, 0.445
0.835, 0.444
0.837, 0.443
0.839, 0.443
0.841, 0.442
0.843, 0.442
0.845, 0.441
0.847, 0.440
0.849, 0.440
0.851, 0.439
0.853, 0.439
0.855, 0.438
0.857, 0.438
0.859, 0.437
0.861, 0.436
0.863, 0.436
0.865, 0.435
0.867, 0.435
0.869, 0.434
0.871, 0.434
0.873, 0.433
0.875, 0.432
0.877, 0.432
0.879, 0.431
0.881, 0.431
0.883, 0.430
0.885, 0.430
0.887, 0.429
0.889, 0.429
0.891, 0.428
0.893, 0.427
0.895, 0.427
0.897, 0.426
0.899, 0.426
0.901, 0.425
0.903, 0.425
0.905, 0.424
0.907, 0.424
0.909, 0.423
0.911, 0.423
0.913, 0.422
0.915, 0.422
0.917, 0.421
0.919, 0.420
0.921, 0.420
0.923, 0.419
0.925, 0.419
0.927, 0.418
0.929, 0.418
0.931, 0.417
0.933, 0.417
0.935, 0.416
0.937, 0.416
0.939, 0.415
0.941, 0.415
0.943, 0.414
0.945, 0.414
0.947, 0.413
0.949, 0.413
0.951, 0.412
0.953, 0.412
0.955, 0.411
0.957, 0.411
0.959, 0.410
0.961, 0.410
0.963, 0.409
0.965, 0.409
0.967, 0.408
0.969, 0.408
0.971, 0.407
0.973, 0.407
0.975, 0.406
0.977, 0.406
0.979, 0.405
0.981, 0.405
0.983, 0.404
0.985, 0.404
0.987, 0.403
0.989, 0.403
0.991, 0.402
0.993, 0.402
0.995, 0.401
0.997, 0.401
0.999, 0.400
1.001, 0.400
1.003, 0.399
1.005, 0.399
1.007, 0.398
1.009, 0.398
1.011, 0.397
1.013, 0.397
1.015, 0.396
1.017, 0.396
1.019, 0.395
1.021, 0.395
1.023, 0.395
1.025, 0.394
1.027, 0.394
1.029, 0.393
1.031, 0.393
1.033, 0.392
1.035, 0.392
1.037, 0.391
1.039, 0.391
1.041, 0.390
1.043, 0.390
1.045, 0.389
1.047, 0.389
1.049, 0.389
1.051, 0.388
1.053, 0.388
1.055, 0.387
1.057, 0.387
1.059, 0.386
1.061, 0.386
1.063, 0.385
1.065, 0.385
1.067, 0.385
1.069, 0.384
1.071, 0.384
1.073, 0.383
1.075, 0.383
1.077, 0.382
1.079, 0.382
1.081, 0.381
1.083, 0.381
1.085, 0.381
1.087, 0.380
1.089, 0.380
1.091, 0.379
1.093, 0.379
1.095, 0.378
1.097, 0.378
1.099, 0.378
1.101, 0.377
1.103, 0.377
1.105, 0.376
1.107, 0.376
1.109, 0.375
1.111, 0.375
1.113, 0.375
1.115, 0.374
1.117, 0.374
1.119, 0.373
1.121, 0.373
1.123, 0.372
1.125, 0.372
1.127, 0.372
1.129, 0.371
1.131, 0.371
1.133, 0.370
1.135, 0.370
1.137, 0.370
1.139, 0.369
1.141, 0.369
1.143, 0.368
1.145, 0.368
1.147, 0.368
1.149, 0.367
1.151, 0.367
1.153, 0.366
1.155, 0.366
1.157, 0.366
1.159, 0.365
1.161, 0.365
1.163, 0.364
1.165, 0.364
1.167, 0.364
1.169, 0.363
1.171, 0.363
1.173, 0.362
1.175, 0.362
1.177, 0.362
1.179, 0.361
1.181, 0.361
1.183, 0.360
1.185, 0.360
1.187, 0.360
1.189, 0.359
1.191, 0.359
1.193, 0.358
1.195, 0.358
1.197, 0.358
1.199, 0.357
1.201, 0.357
1.203, 0.357
1.205, 0.356
1.207, 0.356
1.209, 0.355
1.211, 0.355
1.213, 0.355
1.215, 0.354
1.217, 0.354
1.219, 0.354
1.221, 0.353
1.223, 0.353
1.225, 0.352
1.227, 0.352
1.229, 0.352
1.231, 0.351
1.233, 0.351
1.235, 0.351
1.237, 0.350
1.239, 0.350
1.241, 0.349
1.243, 0.349
1.245, 0.349
1.247, 0.348
1.249, 0.348
1.251, 0.348
1.253, 0.347
1.255, 0.347
1.257, 0.347
1.259, 0.346
1.261, 0.346
1.263, 0.345
1.265, 0.345
1.267, 0.345
1.269, 0.344
1.271, 0.344
1.273, 0.344
1.275, 0.343
1.277, 0.343
1.279, 0.343
1.281, 0.342
1.283, 0.342
1.285, 0.342
1.287, 0.341
1.289, 0.341
1.291, 0.340
1.293, 0.340
1.295, 0.340
1.297, 0.339
1.299, 0.339
1.301, 0.339
1.303, 0.338
1.305, 0.338
1.307, 0.338
1.309, 0.337
1.311, 0.337
1.313, 0.337
1.315, 0.336
1.317, 0.336
1.319, 0.336
1.321, 0.335
1.323, 0.335
1.325, 0.335
1.327, 0.334
1.329, 0.334
1.331, 0.334
1.333, 0.333
1.335, 0.333
1.337, 0.333
1.339, 0.332
1.341, 0.332
1.343, 0.332
1.345, 0.331
1.347, 0.331
1.349, 0.331
1.351, 0.330
1.353, 0.330
1.355, 0.330
1.357, 0.329
1.359, 0.329
1.361, 0.329
1.363, 0.328
1.365, 0.328
1.367, 0.328
1.369, 0.327
1.371, 0.327
1.373, 0.327
1.375, 0.326
1.377, 0.326
1.379, 0.326
1.381, 0.326
1.383, 0.325
1.385, 0.325
1.387, 0.325
1.389, 0.324
1.391, 0.324
1.393, 0.324
1.395, 0.323
1.397, 0.323
1.399, 0.323
1.401, 0.322
1.403, 0.322
1.405, 0.322
1.407, 0.321
1.409, 0.321
1.411, 0.321
1.413, 0.321
1.415, 0.320
1.417, 0.320
1.419, 0.320
1.421, 0.319
1.423, 0.319
1.425, 0.319
1.427, 0.318
1.429, 0.318
1.431, 0.318
1.433, 0.317
1.435, 0.317
1.437, 0.317
1.439, 0.317
1.441, 0.316
1.443, 0.316
1.445, 0.316
1.447, 0.315
1.449, 0.315
1.451, 0.315
1.453, 0.314
1.455, 0.314
1.457, 0.314
1.459, 0.314
1.461, 0.313
1.463, 0.313
1.465, 0.313
1.467, 0.312
1.469, 0.312
1.471, 0.312
1.473, 0.312
1.475, 0.311
1.477, 0.311
1.479, 0.311
1.481, 0.310
1.483, 0.310
1.485, 0.310
1.487, 0.309
1.489, 0.309
1.491, 0.309
1.493, 0.309
1.495, 0.308
1.497, 0.308
1.499, 0.308
1.502, 0.000
1.504, 0.000
1.506, 0.000
1.508, 0.000
1.510, 0.000
1.512, 0.000
1.514, 0.000
1.516, 0.000
1.518, 0.000
1.520, 0.000
1.522, 0.000
1.524, 0.000
1.526, 0.000
1.528, 0.000
1.530, 0.000
1.532, 0.000
1.534, 0.000
1.536, 0.000
1.538, 0.000
1.540, 0.000
1.542, 0.000
1.544, 0.000
1.546, 0.000
1.548, 0.000
1.550, 0.000
1.552, 0.000
1.554, 0.000
1.556, 0.000
1.558, 0.000
1.560, 0.000
1.562, 0.000
1.564, 0.000
1.566, 0.000
1.568, 0.000
1.570, 0.000
1.572, 0.000
1.574, 0.000
1.576, 0.000
1.578, 0.000
1.580, 0.000
1.582, 0.000
1.584, 0.000
1.586, 0.000
1.588, 0.000
1.590, 0.000
1.592, 0.000
1.594, 0.000
1.596, 0.000
1.598, 0.000
1.600, 0.000
1.602, 0.000
1.604, 0.000
1.606, 0.000
1.608, 0.000
1.610, 0.000
1.612, 0.000
1.614, 0.000
1.616, 0.000
1.618, 0.000
1.620, 0.000
1.622, 0.000
1.624, 0.000
1.626, 0.000
1.628, 0.000
1.630, 0.000
1.632, 0.000
1.634, 0.000
1.636, 0.000
1.638, 0.000
1.640, 0.000
1.642, 0.000
1.644, 0.000
1.646, 0.000
1.648, 0.000
1.650, 0.000
1.652, 0.000
1.654, 0.000
1.656, 0.000
1.658, 0.000
1.660, 0.000
1.662, 0.000
1.664, 0.000
1.666, 0.000
1.668, 0.000
1.670, 0.000
1.672, 0.000
1.674, 0.000
1.676, 0.000
1.678, 0.000
1.680, 0.000
1.682, 0.000
1.684, 0.000
1.686, 0.000
1.688, 0.000
1.690, 0.000
1.692, 0.000
1.694, 0.000
1.696, 0.000
1.698, 0.000
1.700, 0.000
1.702, 0.000
1.704, 0.000
1.706, 0.000
1.708, 0.000
1.710, 0.000
1.712, 0.000
1.714, 0.000
1.716, 0.000
1.718, 0.000
1.720, 0.000
1.722, 0.000
1.724, 0.000
1.726, 0.000
1.728, 0.000
1.730, 0.000
1.732, 0.000
1.734, 0.000
1.736, 0.000
1.738, 0.000
1.740, 0.000
1.742, 0.000
1.744, 0.000
1.746, 0.000
1.748, 0.000
1.750, 0.000
1.752, 0.000
1.754, 0.000
1.756, 0.000
1.758, 0.000
1.760, 0.000
1.762, 0.000
1.764, 0.000
1.766, 0.000
1.768, 0.000
1.770, 0.000
1.772, 0.000
1.774, 0.000
1.776, 0.000
1.778, 0.000
1.780, 0.000
1.782, 0.000
1.784, 0.000
1.786, 0.000
1.788, 0.000
1.790, 0.000
1.792, 0.000
1.794, 0.000
1.796, 0.000
1.798, 0.000
1.800, 0.000
1.802, 0.000
1.804, 0.000
1.806, 0.000
1.808, 0.000
1.810, 0.000
1.812, 0.000
1.814, 0.000
1.816, 0.000
1.818, 0.000
1.820, 0.000
1.822, 0.000
1.824, 0.000
1.826, 0.000
1.828, 0.000
1.830, 0.000
1.832, 0.000
1.834, 0.000
1.836, 0.000
1.838, 0.000
1.840, 0.000
1.842, 0.000
1.844, 0.000
1.846, 0.000
1.848, 0.000
1.850, 0.000
1.852, 0.000
1.854, 0.000
1.856, 0.000
1.858, 0.000
1.860, 0.000
1.862, 0.000
1.864, 0.000
1.866, 0.000
1.868, 0.000
1.870, 0.000
1.872, 0.000
1.874, 0.000
1.876, 0.000
1.878, 0.000
1.880, 0.000
1.882, 0.000
1.884, 0.000
1.886, 0.000
1.888, 0.000
1.890, 0.000
1.892, 0.000
1.894, 0.000
1.896, 0.000
1.898, 0.000
1.900, 0.000
1.902, 0.000
1.904, 0.000
1.906, 0.000
1.908, 0.000
1.910, 0.000
1.912, 0.000
1.914, 0.000
1.916, 0.000
1.918, 0.000
1.920, 0.000
1.922, 0.000
1.924, 0.000
1.926, 0.000
1.928, 0.000
1.930, 0.000
1.932, 0.000
1.934, 0.000
1.936, 0.000
1.938, 0.000
1.940, 0.000
1.942, 0.000
1.944, 0.000
1.946, 0.000
1.948, 0.000
1.950, 0.000
1.952, 0.000
1.954, 0.000
1.956, 0.000
1.958, 0.000
1.960, 0.000
1.962, 0.000
1.964, 0.000
1.966, 0.000
1.968, 0.000
1.970, 0.000
1.972, 0.000
1.974, 0.000
1.976, 0.000
1.978, 0.000
1.980, 0.000
1.982, 0.000
1.984, 0.000
1.986, 0.000
1.988, 0.000
1.990, 0.000
1.992, 0.000
1.994, 0.000
1.996, 0.000
1.998, 0.000
2.000, 0.000

==> MHR_opt_data.dat <==
q ylw yup
0.01 51.12 51.23
0.05 59.48 59.58
0.10 64.85 64.94
0.15 68.75 68.83
0.20 71.95 72.01
0.25 74.71 74.77
0.30 77.18 77.24
0.35 79.43 79.49
0.40 81.52 81.57
0.45 83.47 83.51
0.50 85.30 85.34
0.55 84.86 84.88
0.60 80.87 80.88
0.65 75.91 75.92
0.70 70.30 70.31
0.75 64.14 64.15
0.80 57.46 57.48
0.85 50.25 50.29
0.90 42.35 42.42
0.95 33.05 33.18
0.99 21.59 22.00


==> MHR_optd_data.dat <==
q ylw yup
0.01 47.49 47.58
0.05 57.72 57.79
0.10 63.78 63.88
0.15 68.04 68.11
0.20 71.44 71.53
0.25 74.35 74.43
0.30 76.92 76.99
0.35 79.25 79.31
0.40 81.38 81.43
0.45 83.37 83.42
0.50 85.23 85.28
0.55 84.85 84.87
0.60 80.86 80.87
0.65 75.44 75.46
0.70 67.86 67.87
0.75 58.65 58.65
0.80 48.52 48.53
0.85 37.55 37.55
0.90 25.77 25.78
0.95 13.25 13.25
0.99 2.70 2.70


==> MHR_robust_data.dat <==
q r100 r500 r1000 r10000 rinf
0.05 49.91 56.49 57.47 58.89 59.53
0.10 58.22 62.31 63.11 64.32 64.89
0.15 62.97 66.42 67.14 68.26 68.79
0.20 66.65 69.76 70.43 71.48 71.98
0.25 69.78 72.64 73.27 74.26 74.74
0.30 72.54 75.22 75.81 76.75 77.21
0.35 75.05 77.56 78.12 79.03 79.46
0.40 77.37 79.74 80.27 81.13 81.54
0.45 79.54 81.77 82.28 83.10 83.49
0.50 76.79 83.32 84.18 84.95 85.32
0.55 72.63 79.73 81.30 83.77 84.87
0.60 67.98 75.26 76.94 79.65 80.88
0.65 62.88 70.18 71.88 74.65 75.91
0.70 57.39 64.61 66.29 69.04 70.31
0.75 51.54 58.59 60.22 62.91 64.15
0.80 45.32 52.15 53.72 56.28 57.47
0.85 38.60 45.24 46.74 49.15 50.27
0.90 31.00 37.66 39.08 41.33 42.39
0.95 20.16 28.57 29.98 32.12 33.11


==> Reg_opt_data.dat <==
q ylw yup
0.01 30.98 31.25
0.05 45.54 45.70
0.10 54.55 54.67
0.15 60.75 60.87
0.20 65.61 65.71
0.25 67.75 67.95
0.30 65.66 65.88
0.35 63.43 63.68
0.40 61.06 61.37
0.45 58.58 58.94
0.50 55.99 56.42
0.55 53.30 53.80
0.60 50.49 51.08
0.65 47.58 48.26
0.70 44.54 45.32
0.75 41.35 42.24
0.80 37.95 38.96
0.85 34.26 35.41
0.90 30.08 31.41
0.95 24.72 26.28
0.99 17.46 19.55


==> Reg_optd_data.dat <==
q ylw yup
0.01 18.10 18.23
0.05 36.48 36.59
0.10 47.98 48.10
0.15 55.77 55.89
0.20 61.75 61.84
0.25 66.62 66.68
0.30 64.27 64.30
0.35 61.52 61.55
0.40 58.32 58.34
0.45 54.53 54.55
0.50 49.99 50.00
0.55 44.99 45.00
0.60 40.00 40.00
0.65 35.00 35.00
0.70 30.00 30.00
0.75 25.00 25.00
0.80 20.00 20.00
0.85 15.00 15.00
0.90 10.00 10.00
0.95 5.00 5.00
0.99 1.00 1.00


==> Reg_robust_data.dat <==
q r100 r500 r1000 r10000 rinf
0.05 28.91 40.36 42.06 44.52 45.62
0.10 43.36 50.34 51.67 53.68 54.61
0.15 51.44 57.08 58.22 59.98 60.81
0.20 57.45 62.32 63.33 64.91 65.66
0.25 57.63 63.46 64.82 67.04 67.85
0.30 56.52 61.80 63.04 65.09 65.77
0.35 55.02 59.90 61.06 62.98 63.55
0.40 53.25 57.83 58.92 60.73 61.22
0.45 51.27 55.60 56.64 58.35 58.76
0.50 49.12 53.25 54.23 55.87 56.20
0.55 46.82 50.78 51.72 53.28 53.55
0.60 44.39 48.19 49.10 50.59 50.78
0.65 41.82 45.50 46.36 47.80 47.92
0.70 39.12 42.68 43.51 44.88 44.93
0.75 36.26 39.71 40.51 41.82 41.80
0.80 33.21 36.57 37.34 38.59 38.45
0.85 29.88 33.19 33.93 35.12 34.83
0.90 26.13 29.43 30.14 31.26 30.74
0.95 21.64 24.99 25.66 26.69 25.50


==> best_d.dat <==
q d0 d
0.01 0.18 0.48
0.05 0.37 0.58
0.10 0.48 0.64
0.15 0.56 0.68
0.20 0.62 0.71
0.25 0.67 0.74
0.30 0.77 0.77
0.35 0.86 0.79
0.40 0.93 0.81
0.45 0.98 0.83
0.50 1.00 0.85
0.55 1.00 0.89
0.60 1.00 0.94
0.65 1.00 0.98
0.70 1.00 1.00
0.75 1.00 1.00
0.80 1.00 1.00
0.85 1.00 1.00
0.90 1.00 1.00
0.95 1.00 1.00
0.99 1.00 1.00


==> optmech_001.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.001
0.048, 0.014
0.050, 0.027
0.052, 0.040
0.054, 0.052
0.056, 0.064
0.058, 0.075
0.060, 0.086
0.062, 0.096
0.064, 0.107
0.066, 0.117
0.068, 0.126
0.070, 0.136
0.072, 0.145
0.074, 0.153
0.076, 0.164
0.078, 0.172
0.080, 0.180
0.082, 0.188
0.084, 0.196
0.086, 0.203
0.088, 0.211
0.090, 0.218
0.092, 0.225
0.094, 0.232
0.096, 0.239
0.098, 0.245
0.100, 0.252
0.102, 0.258
0.104, 0.264
0.106, 0.271
0.108, 0.278
0.110, 0.284
0.112, 0.289
0.114, 0.295
0.116, 0.301
0.118, 0.306
0.120, 0.312
0.122, 0.317
0.124, 0.322
0.126, 0.327
0.128, 0.332
0.130, 0.337
0.132, 0.342
0.134, 0.347
0.136, 0.352
0.138, 0.356
0.140, 0.361
0.142, 0.367
0.144, 0.371
0.146, 0.375
0.148, 0.380
0.150, 0.384
0.152, 0.388
0.154, 0.393
0.156, 0.397
0.158, 0.401
0.160, 0.405
0.162, 0.409
0.164, 0.413
0.166, 0.417
0.168, 0.421
0.170, 0.424
0.172, 0.428
0.174, 0.433
0.176, 0.436
0.178, 0.440
0.180, 0.443
0.182, 0.447
0.184, 0.451
0.186, 0.454
0.188, 0.457
0.190, 0.461
0.192, 0.464
0.194, 0.468
0.196, 0.471
0.198, 0.474
0.200, 0.477
0.202, 0.481
0.204, 0.484
0.206, 0.487
0.208, 0.491
0.210, 0.494
0.212, 0.497
0.214, 0.500
0.216, 0.503
0.218, 0.506
0.220, 0.509
0.222, 0.511
0.224, 0.514
0.226, 0.517
0.228, 0.520
0.230, 0.523
0.232, 0.526
0.234, 0.528
0.236, 0.531
0.238, 0.534
0.240, 0.537
0.242, 0.540
0.244, 0.542
0.246, 0.545
0.248, 0.548
0.251, 0.550
0.253, 0.553
0.255, 0.555
0.257, 0.558
0.259, 0.560
0.261, 0.563
0.263, 0.565
0.265, 0.568
0.267, 0.570
0.269, 0.572
0.271, 0.575
0.273, 0.577
0.275, 0.580
0.277, 0.582
0.279, 0.585
0.281, 0.587
0.283, 0.589
0.285, 0.592
0.287, 0.594
0.289, 0.596
0.291, 0.598
0.293, 0.601
0.295, 0.603
0.297, 0.605
0.299, 0.607
0.301, 0.609
0.303, 0.611
0.305, 0.613
0.307, 0.616
0.309, 0.618
0.311, 0.620
0.313, 0.622
0.315, 0.624
0.317, 0.626
0.319, 0.628
0.321, 0.630
0.323, 0.632
0.325, 0.634
0.327, 0.636
0.329, 0.638
0.331, 0.640
0.333, 0.642
0.335, 0.644
0.337, 0.646
0.339, 0.648
0.341, 0.650
0.343, 0.652
0.345, 0.654
0.347, 0.656
0.349, 0.658
0.351, 0.660
0.353, 0.661
0.355, 0.663
0.357, 0.665
0.359, 0.667
0.361, 0.669
0.363, 0.670
0.365, 0.672
0.367, 0.674
0.369, 0.676
0.371, 0.677
0.373, 0.679
0.375, 0.681
0.377, 0.683
0.379, 0.685
0.381, 0.686
0.383, 0.688
0.385, 0.690
0.387, 0.691
0.389, 0.693
0.391, 0.695
0.393, 0.696
0.395, 0.698
0.397, 0.700
0.399, 0.701
0.401, 0.703
0.403, 0.704
0.405, 0.706
0.407, 0.708
0.409, 0.709
0.411, 0.711
0.413, 0.713
0.415, 0.714
0.417, 0.716
0.419, 0.717
0.421, 0.719
0.423, 0.720
0.425, 0.722
0.427, 0.723
0.429, 0.725
0.431, 0.726
0.433, 0.728
0.435, 0.729
0.437, 0.731
0.439, 0.733
0.441, 0.734
0.443, 0.735
0.445, 0.737
0.447, 0.738
0.449, 0.740
0.451, 0.741
0.453, 0.743
0.455, 0.744
0.457, 0.745
0.459, 0.747
0.461, 0.748
0.463, 0.750
0.465, 0.751
0.467, 0.752
0.469, 0.754
0.471, 0.755
0.473, 0.757
0.475, 0.758
0.477, 0.760
0.479, 0.761
0.481, 0.762
0.483, 0.764
0.485, 0.765
0.487, 0.766
0.489, 0.768
0.491, 0.769
0.493, 0.770
0.495, 0.771
0.497, 0.773
0.499, 0.774
0.501, 0.775
0.503, 0.777
0.505, 0.778
0.507, 0.779
0.509, 0.781
0.511, 0.782
0.513, 0.783
0.515, 0.784
0.517, 0.786
0.519, 0.787
0.521, 0.788
0.523, 0.789
0.525, 0.791
0.527, 0.792
0.529, 0.793
0.531, 0.794
0.533, 0.795
0.535, 0.797
0.537, 0.798
0.539, 0.799
0.541, 0.801
0.543, 0.802
0.545, 0.803
0.547, 0.804
0.549, 0.805
0.551, 0.806
0.553, 0.808
0.555, 0.809
0.557, 0.810
0.559, 0.811
0.561, 0.812
0.563, 0.813
0.565, 0.814
0.567, 0.816
0.569, 0.817
0.571, 0.818
0.573, 0.819
0.575, 0.820
0.577, 0.821
0.579, 0.823
0.581, 0.824
0.583, 0.825
0.585, 0.826
0.587, 0.827
0.589, 0.828
0.591, 0.829
0.593, 0.830
0.595, 0.831
0.597, 0.832
0.599, 0.834
0.601, 0.835
0.603, 0.836
0.605, 0.837
0.607, 0.838
0.609, 0.839
0.611, 0.840
0.613, 0.841
0.615, 0.842
0.617, 0.843
0.619, 0.844
0.621, 0.845
0.623, 0.846
0.625, 0.847
0.627, 0.848
0.629, 0.849
0.631, 0.850
0.633, 0.852
0.635, 0.853
0.637, 0.854
0.639, 0.855
0.641, 0.856
0.643, 0.857
0.645, 0.858
0.647, 0.859
0.649, 0.860
0.651, 0.861
0.653, 0.862
0.655, 0.863
0.657, 0.864
0.659, 0.865
0.661, 0.866
0.663, 0.867
0.665, 0.868
0.667, 0.869
0.669, 0.870
0.671, 0.871
0.673, 0.872
0.675, 0.873
0.677, 0.874
0.679, 0.874
0.681, 0.875
0.683, 0.876
0.685, 0.877
0.687, 0.878
0.689, 0.879
0.691, 0.880
0.693, 0.881
0.695, 0.882
0.697, 0.883
0.699, 0.884
0.701, 0.885
0.703, 0.886
0.705, 0.887
0.707, 0.888
0.709, 0.889
0.711, 0.889
0.713, 0.890
0.715, 0.891
0.717, 0.892
0.719, 0.893
0.721, 0.894
0.723, 0.895
0.725, 0.896
0.727, 0.897
0.729, 0.898
0.731, 0.898
0.733, 0.899
0.735, 0.900
0.737, 0.901
0.739, 0.902
0.741, 0.903
0.743, 0.904
0.745, 0.905
0.747, 0.906
0.749, 0.906
0.752, 0.907
0.754, 0.908
0.756, 0.909
0.758, 0.910
0.760, 0.911
0.762, 0.912
0.764, 0.912
0.766, 0.913
0.768, 0.914
0.770, 0.915
0.772, 0.916
0.774, 0.917
0.776, 0.918
0.778, 0.918
0.780, 0.919
0.782, 0.920
0.784, 0.921
0.786, 0.922
0.788, 0.922
0.790, 0.923
0.792, 0.924
0.794, 0.925
0.796, 0.926
0.798, 0.927
0.800, 0.927
0.802, 0.928
0.804, 0.929
0.806, 0.930
0.808, 0.931
0.810, 0.932
0.812, 0.932
0.814, 0.933
0.816, 0.934
0.818, 0.935
0.820, 0.935
0.822, 0.936
0.824, 0.937
0.826, 0.938
0.828, 0.939
0.830, 0.939
0.832, 0.940
0.834, 0.941
0.836, 0.942
0.838, 0.943
0.840, 0.943
0.842, 0.944
0.844, 0.945
0.846, 0.946
0.848, 0.946
0.850, 0.947
0.852, 0.948
0.854, 0.949
0.856, 0.949
0.858, 0.950
0.860, 0.951
0.862, 0.952
0.864, 0.952
0.866, 0.953
0.868, 0.954
0.870, 0.955
0.872, 0.956
0.874, 0.956
0.876, 0.957
0.878, 0.958
0.880, 0.958
0.882, 0.959
0.884, 0.960
0.886, 0.961
0.888, 0.961
0.890, 0.962
0.892, 0.963
0.894, 0.964
0.896, 0.964
0.898, 0.965
0.900, 0.966
0.902, 0.967
0.904, 0.967
0.906, 0.968
0.908, 0.969
0.910, 0.969
0.912, 0.970
0.914, 0.971
0.916, 0.972
0.918, 0.972
0.920, 0.973
0.922, 0.974
0.924, 0.974
0.926, 0.975
0.928, 0.976
0.930, 0.976
0.932, 0.977
0.934, 0.978
0.936, 0.979
0.938, 0.979
0.940, 0.980
0.942, 0.981
0.944, 0.981
0.946, 0.982
0.948, 0.983
0.950, 0.983
0.952, 0.984
0.954, 0.985
0.956, 0.985
0.958, 0.986
0.960, 0.987
0.962, 0.987
0.964, 0.988
0.966, 0.989
0.968, 0.990
0.970, 0.990
0.972, 0.991
0.974, 0.992
0.976, 0.992
0.978, 0.993
0.980, 0.994
0.982, 0.994
0.984, 0.995
0.986, 0.995
0.988, 0.996
0.990, 0.997
0.992, 0.997
0.994, 0.998
0.996, 0.999
0.998, 0.999
1.000, 1.000
1.000, 1.000
1.499, 1.000
1.998, 1.000
2.497, 1.000
2.996, 1.000
3.495, 1.000
3.994, 1.000
4.493, 1.000
4.992, 1.000
5.491, 1.000
5.990, 1.000
6.489, 1.000
6.988, 1.000
7.487, 1.000
7.986, 1.000
8.485, 1.000
8.984, 1.000
9.483, 1.000
9.982, 1.000
10.481, 1.000
10.980, 1.000
11.479, 1.000
11.978, 1.000
12.477, 1.000
12.976, 1.000
13.475, 1.000
13.974, 1.000
14.473, 1.000
14.972, 1.000
15.471, 1.000
15.970, 1.000
16.469, 1.000
16.968, 1.000
17.467, 1.000
17.966, 1.000
18.465, 1.000
18.964, 1.000
19.463, 1.000
19.962, 1.000
20.461, 1.000
20.960, 1.000
21.459, 1.000
21.958, 1.000
22.457, 1.000
22.956, 1.000
23.455, 1.000
23.954, 1.000
24.453, 1.000
24.952, 1.000
25.451, 1.000
25.950, 1.000
26.449, 1.000
26.948, 1.000
27.447, 1.000
27.946, 1.000
28.445, 1.000
28.944, 1.000
29.443, 1.000
29.942, 1.000
30.441, 1.000
30.940, 1.000
31.439, 1.000
31.938, 1.000
32.437, 1.000
32.936, 1.000
33.435, 1.000
33.934, 1.000
34.433, 1.000
34.932, 1.000
35.431, 1.000
35.930, 1.000
36.429, 1.000
36.928, 1.000
37.427, 1.000
37.926, 1.000
38.425, 1.000
38.924, 1.000
39.423, 1.000
39.922, 1.000
40.421, 1.000
40.920, 1.000
41.419, 1.000
41.918, 1.000
42.417, 1.000
42.916, 1.000
43.415, 1.000
43.914, 1.000
44.413, 1.000
44.912, 1.000
45.411, 1.000
45.910, 1.000
46.409, 1.000
46.908, 1.000
47.407, 1.000
47.906, 1.000
48.405, 1.000
48.904, 1.000
49.403, 1.000
49.902, 1.000
50.401, 1.000
50.900, 1.000
51.399, 1.000
51.898, 1.000
52.397, 1.000
52.896, 1.000
53.395, 1.000
53.894, 1.000
54.393, 1.000
54.892, 1.000
55.391, 1.000
55.890, 1.000
56.389, 1.000
56.888, 1.000
57.387, 1.000
57.886, 1.000
58.385, 1.000
58.884, 1.000
59.383, 1.000
59.882, 1.000
60.381, 1.000
60.880, 1.000
61.379, 1.000
61.878, 1.000
62.377, 1.000
62.876, 1.000
63.375, 1.000
63.874, 1.000
64.373, 1.000
64.872, 1.000
65.371, 1.000
65.870, 1.000
66.369, 1.000
66.868, 1.000
67.367, 1.000
67.866, 1.000
68.365, 1.000
68.864, 1.000
69.363, 1.000
69.862, 1.000
70.361, 1.000
70.860, 1.000
71.359, 1.000
71.858, 1.000
72.357, 1.000
72.856, 1.000
73.355, 1.000
73.854, 1.000
74.353, 1.000
74.852, 1.000
75.351, 1.000
75.850, 1.000
76.349, 1.000
76.848, 1.000
77.347, 1.000
77.846, 1.000
78.345, 1.000
78.844, 1.000
79.343, 1.000
79.842, 1.000
80.341, 1.000
80.840, 1.000
81.339, 1.000
81.838, 1.000
82.337, 1.000
82.836, 1.000
83.335, 1.000
83.834, 1.000
84.333, 1.000
84.832, 1.000
85.331, 1.000
85.830, 1.000
86.329, 1.000
86.828, 1.000
87.327, 1.000
87.826, 1.000
88.325, 1.000
88.824, 1.000
89.323, 1.000
89.822, 1.000
90.321, 1.000
90.820, 1.000
91.319, 1.000
91.818, 1.000
92.317, 1.000
92.816, 1.000
93.315, 1.000
93.814, 1.000
94.313, 1.000
94.812, 1.000
95.311, 1.000
95.810, 1.000
96.309, 1.000
96.808, 1.000
97.307, 1.000
97.806, 1.000
98.305, 1.000
98.804, 1.000
99.303, 1.000
99.802, 1.000
100.301, 1.000
100.800, 1.000
101.299, 1.000
101.798, 1.000
102.297, 1.000
102.796, 1.000
103.295, 1.000
103.794, 1.000
104.293, 1.000
104.792, 1.000
105.291, 1.000
105.790, 1.000
106.289, 1.000
106.788, 1.000
107.287, 1.000
107.786, 1.000
108.285, 1.000
108.784, 1.000
109.283, 1.000
109.782, 1.000
110.281, 1.000
110.780, 1.000
111.279, 1.000
111.778, 1.000
112.277, 1.000
112.776, 1.000
113.275, 1.000
113.774, 1.000
114.273, 1.000
114.772, 1.000
115.271, 1.000
115.770, 1.000
116.269, 1.000
116.768, 1.000
117.267, 1.000
117.766, 1.000
118.265, 1.000
118.764, 1.000
119.263, 1.000
119.762, 1.000
120.261, 1.000
120.760, 1.000
121.259, 1.000
121.758, 1.000
122.257, 1.000
122.756, 1.000
123.255, 1.000
123.754, 1.000
124.253, 1.000
124.752, 1.000
125.251, 1.000
125.749, 1.000
126.248, 1.000
126.747, 1.000
127.246, 1.000
127.745, 1.000
128.244, 1.000
128.743, 1.000
129.242, 1.000
129.741, 1.000
130.240, 1.000
130.739, 1.000
131.238, 1.000
131.737, 1.000
132.236, 1.000
132.735, 1.000
133.234, 1.000
133.733, 1.000
134.232, 1.000
134.731, 1.000
135.230, 1.000
135.729, 1.000
136.228, 1.000
136.727, 1.000
137.226, 1.000
137.725, 1.000
138.224, 1.000
138.723, 1.000
139.222, 1.000
139.721, 1.000
140.220, 1.000
140.719, 1.000
141.218, 1.000
141.717, 1.000
142.216, 1.000
142.715, 1.000
143.214, 1.000
143.713, 1.000
144.212, 1.000
144.711, 1.000
145.210, 1.000
145.709, 1.000
146.208, 1.000
146.707, 1.000
147.206, 1.000
147.705, 1.000
148.204, 1.000
148.703, 1.000
149.202, 1.000
149.701, 1.000
150.200, 1.000
150.699, 1.000
151.198, 1.000
151.697, 1.000
152.196, 1.000
152.695, 1.000
153.194, 1.000
153.693, 1.000
154.192, 1.000
154.691, 1.000
155.190, 1.000
155.689, 1.000
156.188, 1.000
156.687, 1.000
157.186, 1.000
157.685, 1.000
158.184, 1.000
158.683, 1.000
159.182, 1.000
159.681, 1.000
160.180, 1.000
160.679, 1.000
161.178, 1.000
161.677, 1.000
162.176, 1.000
162.675, 1.000
163.174, 1.000
163.673, 1.000
164.172, 1.000
164.671, 1.000
165.170, 1.000
165.669, 1.000
166.168, 1.000
166.667, 1.000
167.166, 1.000
167.665, 1.000
168.164, 1.000
168.663, 1.000
169.162, 1.000
169.661, 1.000
170.160, 1.000
170.659, 1.000
171.158, 1.000
171.657, 1.000
172.156, 1.000
172.655, 1.000
173.154, 1.000
173.653, 1.000
174.152, 1.000
174.651, 1.000
175.150, 1.000
175.649, 1.000
176.148, 1.000
176.647, 1.000
177.146, 1.000
177.645, 1.000
178.144, 1.000
178.643, 1.000
179.142, 1.000
179.641, 1.000
180.140, 1.000
180.639, 1.000
181.138, 1.000
181.637, 1.000
182.136, 1.000
182.635, 1.000
183.134, 1.000
183.633, 1.000
184.132, 1.000
184.631, 1.000
185.130, 1.000
185.629, 1.000
186.128, 1.000
186.627, 1.000
187.126, 1.000
187.625, 1.000
188.124, 1.000
188.623, 1.000
189.122, 1.000
189.621, 1.000
190.120, 1.000
190.619, 1.000
191.118, 1.000
191.617, 1.000
192.116, 1.000
192.615, 1.000
193.114, 1.000
193.613, 1.000
194.112, 1.000
194.611, 1.000
195.110, 1.000
195.609, 1.000
196.108, 1.000
196.607, 1.000
197.106, 1.000
197.605, 1.000
198.104, 1.000
198.603, 1.000
199.102, 1.000
199.601, 1.000
200.100, 1.000
200.599, 1.000
201.098, 1.000
201.597, 1.000
202.096, 1.000
202.595, 1.000
203.094, 1.000
203.593, 1.000
204.092, 1.000
204.591, 1.000
205.090, 1.000
205.589, 1.000
206.088, 1.000
206.587, 1.000
207.086, 1.000
207.585, 1.000
208.084, 1.000
208.583, 1.000
209.082, 1.000
209.581, 1.000
210.080, 1.000
210.579, 1.000
211.078, 1.000
211.577, 1.000
212.076, 1.000
212.575, 1.000
213.074, 1.000
213.573, 1.000
214.072, 1.000
214.571, 1.000
215.070, 1.000
215.569, 1.000
216.068, 1.000
216.567, 1.000
217.066, 1.000
217.565, 1.000
218.064, 1.000
218.563, 1.000
219.062, 1.000
219.561, 1.000
220.060, 1.000
220.559, 1.000
221.058, 1.000
221.557, 1.000
222.056, 1.000
222.555, 1.000
223.054, 1.000
223.553, 1.000
224.052, 1.000
224.551, 1.000
225.050, 1.000
225.549, 1.000
226.048, 1.000
226.547, 1.000
227.046, 1.000
227.545, 1.000
228.044, 1.000
228.543, 1.000
229.042, 1.000
229.541, 1.000
230.040, 1.000
230.539, 1.000
231.038, 1.000
231.537, 1.000
232.036, 1.000
232.535, 1.000
233.034, 1.000
233.533, 1.000
234.032, 1.000
234.531, 1.000
235.030, 1.000
235.529, 1.000
236.028, 1.000
236.527, 1.000
237.026, 1.000
237.525, 1.000
238.024, 1.000
238.523, 1.000
239.022, 1.000
239.521, 1.000
240.020, 1.000
240.519, 1.000
241.018, 1.000
241.517, 1.000
242.016, 1.000
242.515, 1.000
243.014, 1.000
243.513, 1.000
244.012, 1.000
244.511, 1.000
245.010, 1.000
245.509, 1.000
246.008, 1.000
246.507, 1.000
247.006, 1.000
247.505, 1.000
248.004, 1.000
248.503, 1.000
249.002, 1.000
249.501, 1.000
250.000, 1.000

==> optmech_025.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, 0.000
0.182, 0.000
0.184, 0.000
0.186, 0.000
0.188, 0.000
0.190, 0.000
0.192, 0.000
0.194, 0.000
0.196, 0.000
0.198, 0.000
0.200, 0.000
0.202, 0.000
0.204, 0.000
0.206, 0.000
0.208, 0.000
0.210, 0.000
0.212, 0.000
0.214, 0.000
0.216, 0.000
0.218, 0.000
0.220, 0.000
0.222, 0.000
0.224, 0.000
0.226, 0.000
0.228, 0.000
0.230, 0.000
0.232, 0.000
0.234, 0.000
0.236, 0.000
0.238, 0.000
0.240, 0.000
0.242, 0.000
0.244, 0.000
0.246, 0.000
0.248, 0.000
0.251, -0.000
0.253, -0.000
0.255, -0.000
0.257, -0.000
0.259, -0.000
0.261, -0.000
0.263, -0.000
0.265, -0.000
0.267, -0.000
0.269, -0.000
0.271, -0.000
0.273, -0.000
0.275, -0.000
0.277, -0.000
0.279, -0.000
0.281, -0.000
0.283, -0.000
0.285, -0.000
0.287, -0.000
0.289, -0.000
0.291, -0.000
0.293, -0.000
0.295, -0.000
0.297, -0.000
0.299, -0.000
0.301, -0.000
0.303, -0.000
0.305, -0.000
0.307, -0.000
0.309, -0.000
0.311, -0.000
0.313, -0.000
0.315, -0.000
0.317, -0.000
0.319, -0.000
0.321, -0.000
0.323, -0.000
0.325, -0.000
0.327, -0.000
0.329, -0.000
0.331, -0.000
0.333, -0.000
0.335, -0.000
0.337, -0.000
0.339, -0.000
0.341, -0.000
0.343, -0.000
0.345, -0.000
0.347, -0.000
0.349, -0.000
0.351, -0.000
0.353, -0.000
0.355, -0.000
0.357, -0.000
0.359, -0.000
0.361, -0.000
0.363, -0.000
0.365, -0.000
0.367, -0.000
0.369, -0.000
0.371, -0.000
0.373, -0.000
0.375, -0.000
0.377, -0.000
0.379, -0.000
0.381, -0.000
0.383, -0.000
0.385, -0.000
0.387, -0.000
0.389, -0.000
0.391, -0.000
0.393, -0.000
0.395, -0.000
0.397, -0.000
0.399, -0.000
0.401, -0.000
0.403, -0.000
0.405, -0.000
0.407, -0.000
0.409, -0.000
0.411, -0.000
0.413, -0.000
0.415, -0.000
0.417, -0.000
0.419, -0.000
0.421, -0.000
0.423, -0.000
0.425, -0.000
0.427, -0.000
0.429, -0.000
0.431, -0.000
0.433, -0.000
0.435, -0.000
0.437, -0.000
0.439, -0.000
0.441, -0.000
0.443, -0.000
0.445, -0.000
0.447, -0.000
0.449, -0.000
0.451, -0.000
0.453, -0.000
0.455, -0.000
0.457, -0.000
0.459, -0.000
0.461, -0.000
0.463, 0.003
0.465, 0.008
0.467, 0.014
0.469, 0.019
0.471, 0.024
0.473, 0.030
0.475, 0.035
0.477, 0.040
0.479, 0.046
0.481, 0.051
0.483, 0.056
0.485, 0.062
0.487, 0.066
0.489, 0.072
0.491, 0.077
0.493, 0.082
0.495, 0.087
0.497, 0.092
0.499, 0.097
0.501, 0.102
0.503, 0.108
0.505, 0.113
0.507, 0.117
0.509, 0.122
0.511, 0.128
0.513, 0.132
0.515, 0.137
0.517, 0.142
0.519, 0.147
0.521, 0.152
0.523, 0.157
0.525, 0.161
0.527, 0.166
0.529, 0.171
0.531, 0.176
0.533, 0.181
0.535, 0.185
0.537, 0.190
0.539, 0.195
0.541, 0.200
0.543, 0.204
0.545, 0.209
0.547, 0.213
0.549, 0.218
0.551, 0.222
0.553, 0.227
0.555, 0.232
0.557, 0.236
0.559, 0.241
0.561, 0.245
0.563, 0.249
0.565, 0.254
0.567, 0.259
0.569, 0.263
0.571, 0.267
0.573, 0.272
0.575, 0.276
0.577, 0.281
0.579, 0.285
0.581, 0.289
0.583, 0.294
0.585, 0.298
0.587, 0.302
0.589, 0.307
0.591, 0.311
0.593, 0.315
0.595, 0.319
0.597, 0.324
0.599, 0.328
0.601, 0.332
0.603, 0.336
0.605, 0.341
0.607, 0.344
0.609, 0.349
0.611, 0.353
0.613, 0.357
0.615, 0.361
0.617, 0.365
0.619, 0.369
0.621, 0.373
0.623, 0.378
0.625, 0.381
0.627, 0.385
0.629, 0.390
0.631, 0.393
0.633, 0.397
0.635, 0.402
0.637, 0.405
0.639, 0.409
0.641, 0.413
0.643, 0.417
0.645, 0.421
0.647, 0.425
0.649, 0.429
0.651, 0.433
0.653, 0.437
0.655, 0.441
0.657, 0.444
0.659, 0.448
0.661, 0.452
0.663, 0.456
0.665, 0.460
0.667, 0.464
0.669, 0.467
0.671, 0.471
0.673, 0.475
0.675, 0.478
0.677, 0.482
0.679, 0.486
0.681, 0.490
0.683, 0.493
0.685, 0.497
0.687, 0.501
0.689, 0.504
0.691, 0.508
0.693, 0.511
0.695, 0.515
0.697, 0.519
0.699, 0.522
0.701, 0.526
0.703, 0.530
0.705, 0.534
0.707, 0.537
0.709, 0.541
0.711, 0.544
0.713, 0.547
0.715, 0.551
0.717, 0.555
0.719, 0.558
0.721, 0.562
0.723, 0.565
0.725, 0.569
0.727, 0.572
0.729, 0.576
0.731, 0.579
0.733, 0.582
0.735, 0.586
0.737, 0.589
0.739, 0.593
0.741, 0.596
0.743, 0.599
0.745, 0.603
0.747, 0.606
0.749, 0.610
0.752, 0.613
0.754, 0.617
0.756, 0.620
0.758, 0.623
0.760, 0.627
0.762, 0.630
0.764, 0.633
0.766, 0.636
0.768, 0.640
0.770, 0.643
0.772, 0.646
0.774, 0.650
0.776, 0.653
0.778, 0.656
0.780, 0.659
0.782, 0.662
0.784, 0.666
0.786, 0.669
0.788, 0.672
0.790, 0.675
0.792, 0.679
0.794, 0.682
0.796, 0.685
0.798, 0.688
0.800, 0.691
0.802, 0.694
0.804, 0.698
0.806, 0.701
0.808, 0.704
0.810, 0.707
0.812, 0.710
0.814, 0.713
0.816, 0.716
0.818, 0.720
0.820, 0.722
0.822, 0.726
0.824, 0.729
0.826, 0.732
0.828, 0.735
0.830, 0.738
0.832, 0.741
0.834, 0.744
0.836, 0.747
0.838, 0.750
0.840, 0.753
0.842, 0.756
0.844, 0.759
0.846, 0.762
0.848, 0.765
0.850, 0.768
0.852, 0.771
0.854, 0.774
0.856, 0.777
0.858, 0.780
0.860, 0.783
0.862, 0.786
0.864, 0.788
0.866, 0.791
0.868, 0.794
0.870, 0.797
0.872, 0.800
0.874, 0.803
0.876, 0.806
0.878, 0.809
0.880, 0.812
0.882, 0.814
0.884, 0.817
0.886, 0.820
0.888, 0.823
0.890, 0.826
0.892, 0.829
0.894, 0.831
0.896, 0.834
0.898, 0.837
0.900, 0.840
0.902, 0.843
0.904, 0.846
0.906, 0.849
0.908, 0.851
0.910, 0.854
0.912, 0.857
0.914, 0.859
0.916, 0.862
0.918, 0.865
0.920, 0.868
0.922, 0.870
0.924, 0.873
0.926, 0.876
0.928, 0.879
0.930, 0.881
0.932, 0.884
0.934, 0.887
0.936, 0.890
0.938, 0.892
0.940, 0.895
0.942, 0.898
0.944, 0.900
0.946, 0.903
0.948, 0.906
0.950, 0.908
0.952, 0.911
0.954, 0.914
0.956, 0.916
0.958, 0.919
0.960, 0.921
0.962, 0.924
0.964, 0.927
0.966, 0.929
0.968, 0.932
0.970, 0.934
0.972, 0.937
0.974, 0.940
0.976, 0.942
0.978, 0.945
0.980, 0.948
0.982, 0.950
0.984, 0.953
0.986, 0.955
0.988, 0.958
0.990, 0.960
0.992, 0.963
0.994, 0.965
0.996, 0.968
0.998, 0.971
1.000, 0.973
1.000, 0.973
1.499, 0.973
1.998, 0.973
2.497, 0.973
2.996, 0.973
3.495, 0.973
3.994, 0.973
4.493, 0.973
4.992, 0.973
5.491, 0.973
5.990, 0.973
6.489, 0.973
6.988, 0.973
7.487, 0.973
7.986, 0.973
8.485, 0.974
8.984, 0.975
9.483, 0.977
9.982, 0.978
10.481, 0.979
10.980, 0.980
11.479, 0.981
11.978, 0.981
12.477, 0.982
12.976, 0.983
13.475, 0.983
13.974, 0.984
14.473, 0.985
14.972, 0.985
15.471, 0.986
15.970, 0.986
16.469, 0.986
16.968, 0.987
17.467, 0.987
17.966, 0.988
18.465, 0.988
18.964, 0.988
19.463, 0.988
19.962, 0.989
20.461, 0.989
20.960, 0.989
21.459, 0.990
21.958, 0.990
22.457, 0.990
22.956, 0.990
23.455, 0.990
23.954, 0.991
24.453, 0.991
24.952, 0.991
25.451, 0.991
25.950, 0.991
26.449, 0.992
26.948, 0.992
27.447, 0.992
27.946, 0.992
28.445, 0.992
28.944, 0.992
29.443, 0.992
29.942, 0.993
30.441, 0.993
30.940, 0.993
31.439, 0.993
31.938, 0.993
32.437, 0.993
32.936, 0.993
33.435, 0.993
33.934, 0.993
34.433, 0.993
34.932, 0.994
35.431, 0.994
35.930, 0.994
36.429, 0.994
36.928, 0.994
37.427, 0.994
37.926, 0.994
38.425, 0.994
38.924, 0.994
39.423, 0.994
39.922, 0.994
40.421, 0.994
40.920, 0.995
41.419, 0.995
41.918, 0.995
42.417, 0.995
42.916, 0.995
43.415, 0.995
43.914, 0.995
44.413, 0.995
44.912, 0.995
45.411, 0.995
45.910, 0.995
46.409, 0.995
46.908, 0.995
47.407, 0.995
47.906, 0.995
48.405, 0.995
48.904, 0.995
49.403, 0.995
49.902, 0.995
50.401, 0.996
50.900, 0.996
51.399, 0.996
51.898, 0.996
52.397, 0.996
52.896, 0.996
53.395, 0.996
53.894, 0.996
54.393, 0.996
54.892, 0.996
55.391, 0.996
55.890, 0.996
56.389, 0.996
56.888, 0.996
57.387, 0.996
57.886, 0.996
58.385, 0.996
58.884, 0.996
59.383, 0.996
59.882, 0.996
60.381, 0.996
60.880, 0.996
61.379, 0.996
61.878, 0.996
62.377, 0.996
62.876, 0.996
63.375, 0.996
63.874, 0.996
64.373, 0.997
64.872, 0.997
65.371, 0.997
65.870, 0.997
66.369, 0.997
66.868, 0.997
67.367, 0.997
67.866, 0.997
68.365, 0.997
68.864, 0.997
69.363, 0.997
69.862, 0.997
70.361, 0.997
70.860, 0.997
71.359, 0.997
71.858, 0.997
72.357, 0.997
72.856, 0.997
73.355, 0.997
73.854, 0.997
74.353, 0.997
74.852, 0.997
75.351, 0.997
75.850, 0.997
76.349, 0.997
76.848, 0.997
77.347, 0.997
77.846, 0.997
78.345, 0.997
78.844, 0.997
79.343, 0.997
79.842, 0.997
80.341, 0.997
80.840, 0.997
81.339, 0.997
81.838, 0.997
82.337, 0.997
82.836, 0.997
83.335, 0.997
83.834, 0.997
84.333, 0.997
84.832, 0.997
85.331, 0.997
85.830, 0.997
86.329, 0.997
86.828, 0.997
87.327, 0.997
87.826, 0.997
88.325, 0.997
88.824, 0.997
89.323, 0.997
89.822, 0.998
90.321, 0.998
90.820, 0.998
91.319, 0.998
91.818, 0.998
92.317, 0.998
92.816, 0.998
93.315, 0.998
93.814, 0.998
94.313, 0.998
94.812, 0.998
95.311, 0.998
95.810, 0.998
96.309, 0.998
96.808, 0.998
97.307, 0.998
97.806, 0.998
98.305, 0.998
98.804, 0.998
99.303, 0.998
99.802, 0.998
100.301, 0.998
100.800, 0.998
101.299, 0.998
101.798, 0.998
102.297, 0.998
102.796, 0.998
103.295, 0.998
103.794, 0.998
104.293, 0.998
104.792, 0.998
105.291, 0.998
105.790, 0.998
106.289, 0.998
106.788, 0.998
107.287, 0.998
107.786, 0.998
108.285, 0.998
108.784, 0.998
109.283, 0.998
109.782, 0.998
110.281, 0.998
110.780, 0.998
111.279, 0.998
111.778, 0.998
112.277, 0.998
112.776, 0.998
113.275, 0.998
113.774, 0.998
114.273, 0.998
114.772, 0.998
115.271, 0.998
115.770, 0.998
116.269, 0.998
116.768, 0.998
117.267, 0.998
117.766, 0.998
118.265, 0.998
118.764, 0.998
119.263, 0.998
119.762, 0.998
120.261, 0.998
120.760, 0.998
121.259, 0.998
121.758, 0.998
122.257, 0.998
122.756, 0.998
123.255, 0.998
123.754, 0.998
124.253, 0.998
124.752, 0.998
125.251, 0.998
125.749, 0.998
126.248, 0.998
126.747, 0.998
127.246, 0.998
127.745, 0.998
128.244, 0.998
128.743, 0.998
129.242, 0.998
129.741, 0.998
130.240, 0.998
130.739, 0.998
131.238, 0.998
131.737, 0.998
132.236, 0.998
132.735, 0.998
133.234, 0.998
133.733, 0.998
134.232, 0.998
134.731, 0.998
135.230, 0.998
135.729, 0.998
136.228, 0.998
136.727, 0.998
137.226, 0.998
137.725, 0.998
138.224, 0.998
138.723, 0.998
139.222, 0.998
139.721, 0.998
140.220, 0.998
140.719, 0.998
141.218, 0.998
141.717, 0.998
142.216, 0.998
142.715, 0.998
143.214, 0.998
143.713, 0.998
144.212, 0.998
144.711, 0.998
145.210, 0.998
145.709, 0.998
146.208, 0.998
146.707, 0.998
147.206, 0.999
147.705, 0.999
148.204, 0.999
148.703, 0.999
149.202, 0.999
149.701, 0.999
150.200, 0.999
150.699, 0.999
151.198, 0.999
151.697, 0.999
152.196, 0.999
152.695, 0.999
153.194, 0.999
153.693, 0.999
154.192, 0.999
154.691, 0.999
155.190, 0.999
155.689, 0.999
156.188, 0.999
156.687, 0.999
157.186, 0.999
157.685, 0.999
158.184, 0.999
158.683, 0.999
159.182, 0.999
159.681, 0.999
160.180, 0.999
160.679, 0.999
161.178, 0.999
161.677, 0.999
162.176, 0.999
162.675, 0.999
163.174, 0.999
163.673, 0.999
164.172, 0.999
164.671, 0.999
165.170, 0.999
165.669, 0.999
166.168, 0.999
166.667, 0.999
167.166, 0.999
167.665, 0.999
168.164, 0.999
168.663, 0.999
169.162, 0.999
169.661, 0.999
170.160, 0.999
170.659, 0.999
171.158, 0.999
171.657, 0.999
172.156, 0.999
172.655, 0.999
173.154, 0.999
173.653, 0.999
174.152, 0.999
174.651, 0.999
175.150, 0.999
175.649, 0.999
176.148, 0.999
176.647, 0.999
177.146, 0.999
177.645, 0.999
178.144, 0.999
178.643, 0.999
179.142, 0.999
179.641, 0.999
180.140, 0.999
180.639, 0.999
181.138, 0.999
181.637, 0.999
182.136, 0.999
182.635, 0.999
183.134, 0.999
183.633, 0.999
184.132, 0.999
184.631, 0.999
185.130, 0.999
185.629, 0.999
186.128, 0.999
186.627, 0.999
187.126, 0.999
187.625, 0.999
188.124, 0.999
188.623, 0.999
189.122, 0.999
189.621, 0.999
190.120, 0.999
190.619, 0.999
191.118, 0.999
191.617, 0.999
192.116, 0.999
192.615, 0.999
193.114, 0.999
193.613, 0.999
194.112, 0.999
194.611, 0.999
195.110, 0.999
195.609, 0.999
196.108, 0.999
196.607, 0.999
197.106, 0.999
197.605, 0.999
198.104, 0.999
198.603, 0.999
199.102, 0.999
199.601, 0.999
200.100, 1.000
200.599, 1.000
201.098, 1.000
201.597, 1.000
202.096, 1.000
202.595, 1.000
203.094, 1.000
203.593, 1.000
204.092, 1.000
204.591, 1.000
205.090, 1.000
205.589, 1.000
206.088, 1.000
206.587, 1.000
207.086, 1.000
207.585, 1.000
208.084, 1.000
208.583, 1.000
209.082, 1.000
209.581, 1.000
210.080, 1.000
210.579, 1.000
211.078, 1.000
211.577, 1.000
212.076, 1.000
212.575, 1.000
213.074, 1.000
213.573, 1.000
214.072, 1.000
214.571, 1.000
215.070, 1.000
215.569, 1.000
216.068, 1.000
216.567, 1.000
217.066, 1.000
217.565, 1.000
218.064, 1.000
218.563, 1.000
219.062, 1.000
219.561, 1.000
220.060, 1.000
220.559, 1.000
221.058, 1.000
221.557, 1.000
222.056, 1.000
222.555, 1.000
223.054, 1.000
223.553, 1.000
224.052, 1.000
224.551, 1.000
225.050, 1.000
225.549, 1.000
226.048, 1.000
226.547, 1.000
227.046, 1.000
227.545, 1.000
228.044, 1.000
228.543, 1.000
229.042, 1.000
229.541, 1.000
230.040, 1.000
230.539, 1.000
231.038, 1.000
231.537, 1.000
232.036, 1.000
232.535, 1.000
233.034, 1.000
233.533, 1.000
234.032, 1.000
234.531, 1.000
235.030, 1.000
235.529, 1.000
236.028, 1.000
236.527, 1.000
237.026, 1.000
237.525, 1.000
238.024, 1.000
238.523, 1.000
239.022, 1.000
239.521, 1.000
240.020, 1.000
240.519, 1.000
241.018, 1.000
241.517, 1.000
242.016, 1.000
242.515, 1.000
243.014, 1.000
243.513, 1.000
244.012, 1.000
244.511, 1.000
245.010, 1.000
245.509, 1.000
246.008, 1.000
246.507, 1.000
247.006, 1.000
247.505, 1.000
248.004, 1.000
248.503, 1.000
249.002, 1.000
249.501, 1.000
250.000, 1.000

==> optmech_050.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, 0.000
0.182, 0.000
0.184, 0.000
0.186, 0.000
0.188, 0.000
0.190, 0.000
0.192, 0.000
0.194, 0.000
0.196, 0.000
0.198, 0.000
0.200, 0.000
0.202, 0.000
0.204, 0.000
0.206, 0.000
0.208, 0.000
0.210, 0.000
0.212, 0.000
0.214, 0.000
0.216, 0.000
0.218, 0.000
0.220, 0.000
0.222, 0.000
0.224, 0.000
0.226, 0.000
0.228, 0.000
0.230, 0.000
0.232, 0.000
0.234, 0.000
0.236, 0.000
0.238, 0.000
0.240, 0.000
0.242, 0.000
0.244, 0.000
0.246, 0.000
0.248, 0.000
0.251, 0.000
0.253, 0.000
0.255, 0.000
0.257, 0.000
0.259, 0.000
0.261, 0.000
0.263, 0.000
0.265, 0.000
0.267, 0.000
0.269, 0.000
0.271, 0.000
0.273, 0.000
0.275, 0.000
0.277, 0.000
0.279, 0.000
0.281, 0.000
0.283, 0.000
0.285, 0.000
0.287, 0.000
0.289, 0.000
0.291, 0.000
0.293, 0.000
0.295, 0.000
0.297, 0.000
0.299, 0.000
0.301, 0.000
0.303, 0.000
0.305, 0.000
0.307, 0.000
0.309, 0.000
0.311, 0.000
0.313, 0.000
0.315, 0.000
0.317, 0.000
0.319, 0.000
0.321, 0.000
0.323, 0.000
0.325, 0.000
0.327, 0.000
0.329, 0.000
0.331, 0.000
0.333, 0.000
0.335, 0.000
0.337, 0.000
0.339, 0.000
0.341, 0.000
0.343, 0.000
0.345, 0.000
0.347, 0.000
0.349, 0.000
0.351, 0.000
0.353, 0.000
0.355, 0.000
0.357, 0.000
0.359, 0.000
0.361, 0.000
0.363, 0.000
0.365, 0.000
0.367, 0.000
0.369, 0.000
0.371, 0.000
0.373, 0.000
0.375, 0.000
0.377, 0.000
0.379, 0.000
0.381, 0.000
0.383, 0.000
0.385, 0.000
0.387, 0.000
0.389, 0.000
0.391, 0.000
0.393, 0.000
0.395, 0.000
0.397, 0.000
0.399, 0.000
0.401, 0.000
0.403, 0.000
0.405, 0.000
0.407, 0.000
0.409, 0.000
0.411, 0.000
0.413, 0.000
0.415, 0.000
0.417, 0.000
0.419, 0.000
0.421, 0.000
0.423, 0.000
0.425, 0.000
0.427, 0.000
0.429, 0.000
0.431, 0.000
0.433, 0.000
0.435, 0.000
0.437, 0.000
0.439, 0.000
0.441, 0.000
0.443, 0.000
0.445, 0.000
0.447, 0.000
0.449, 0.000
0.451, 0.000
0.453, 0.000
0.455, 0.000
0.457, 0.000
0.459, 0.000
0.461, 0.000
0.463, 0.000
0.465, 0.000
0.467, 0.000
0.469, 0.000
0.471, 0.000
0.473, 0.000
0.475, 0.000
0.477, 0.000
0.479, 0.000
0.481, 0.000
0.483, 0.000
0.485, 0.000
0.487, 0.000
0.489, 0.000
0.491, 0.000
0.493, 0.000
0.495, 0.000
0.497, 0.000
0.499, 0.000
0.501, -0.000
0.503, -0.000
0.505, -0.000
0.507, -0.000
0.509, -0.000
0.511, -0.000
0.513, -0.000
0.515, -0.000
0.517, -0.000
0.519, -0.000
0.521, -0.000
0.523, -0.000
0.525, -0.000
0.527, -0.000
0.529, -0.000
0.531, -0.000
0.533, -0.000
0.535, -0.000
0.537, -0.000
0.539, -0.000
0.541, -0.000
0.543, -0.000
0.545, -0.000
0.547, -0.000
0.549, -0.000
0.551, -0.000
0.553, -0.000
0.555, -0.000
0.557, -0.000
0.559, -0.000
0.561, -0.000
0.563, -0.000
0.565, -0.000
0.567, -0.000
0.569, -0.000
0.571, -0.000
0.573, -0.000
0.575, -0.000
0.577, -0.000
0.579, -0.000
0.581, -0.000
0.583, -0.000
0.585, -0.000
0.587, -0.000
0.589, -0.000
0.591, -0.000
0.593, -0.000
0.595, -0.000
0.597, -0.000
0.599, -0.000
0.601, -0.000
0.603, -0.000
0.605, -0.000
0.607, -0.000
0.609, -0.000
0.611, -0.000
0.613, -0.000
0.615, -0.000
0.617, -0.000
0.619, -0.000
0.621, -0.000
0.623, -0.000
0.625, -0.000
0.627, -0.000
0.629, -0.000
0.631, -0.000
0.633, -0.000
0.635, -0.000
0.637, -0.000
0.639, -0.000
0.641, -0.000
0.643, -0.000
0.645, -0.000
0.647, -0.000
0.649, -0.000
0.651, -0.000
0.653, -0.000
0.655, -0.000
0.657, -0.000
0.659, -0.000
0.661, -0.000
0.663, -0.000
0.665, -0.000
0.667, -0.000
0.669, -0.000
0.671, -0.000
0.673, -0.000
0.675, -0.000
0.677, -0.000
0.679, -0.000
0.681, -0.000
0.683, -0.000
0.685, -0.000
0.687, -0.000
0.689, -0.000
0.691, -0.000
0.693, -0.000
0.695, -0.000
0.697, -0.000
0.699, -0.000
0.701, -0.000
0.703, -0.000
0.705, -0.000
0.707, -0.000
0.709, -0.000
0.711, -0.000
0.713, -0.000
0.715, -0.000
0.717, -0.000
0.719, -0.000
0.721, -0.000
0.723, -0.000
0.725, -0.000
0.727, -0.000
0.729, -0.000
0.731, -0.000
0.733, -0.000
0.735, -0.000
0.737, -0.000
0.739, -0.000
0.741, -0.000
0.743, -0.000
0.745, -0.000
0.747, -0.000
0.749, -0.000
0.752, -0.000
0.754, -0.000
0.756, -0.000
0.758, -0.000
0.760, 0.000
0.762, 0.005
0.764, 0.010
0.766, 0.015
0.768, 0.020
0.770, 0.024
0.772, 0.029
0.774, 0.034
0.776, 0.039
0.778, 0.043
0.780, 0.048
0.782, 0.053
0.784, 0.057
0.786, 0.062
0.788, 0.067
0.790, 0.071
0.792, 0.076
0.794, 0.080
0.796, 0.085
0.798, 0.090
0.800, 0.094
0.802, 0.099
0.804, 0.104
0.806, 0.108
0.808, 0.113
0.810, 0.117
0.812, 0.122
0.814, 0.126
0.816, 0.131
0.818, 0.135
0.820, 0.140
0.822, 0.144
0.824, 0.149
0.826, 0.153
0.828, 0.157
0.830, 0.162
0.832, 0.166
0.834, 0.171
0.836, 0.175
0.838, 0.179
0.840, 0.184
0.842, 0.188
0.844, 0.192
0.846, 0.197
0.848, 0.201
0.850, 0.205
0.852, 0.209
0.854, 0.214
0.856, 0.218
0.858, 0.222
0.860, 0.227
0.862, 0.231
0.864, 0.235
0.866, 0.239
0.868, 0.243
0.870, 0.248
0.872, 0.252
0.874, 0.256
0.876, 0.260
0.878, 0.264
0.880, 0.268
0.882, 0.273
0.884, 0.277
0.886, 0.281
0.888, 0.285
0.890, 0.289
0.892, 0.293
0.894, 0.297
0.896, 0.301
0.898, 0.305
0.900, 0.310
0.902, 0.314
0.904, 0.318
0.906, 0.322
0.908, 0.326
0.910, 0.330
0.912, 0.334
0.914, 0.338
0.916, 0.342
0.918, 0.346
0.920, 0.350
0.922, 0.354
0.924, 0.358
0.926, 0.362
0.928, 0.366
0.930, 0.370
0.932, 0.374
0.934, 0.378
0.936, 0.381
0.938, 0.385
0.940, 0.389
0.942, 0.393
0.944, 0.397
0.946, 0.401
0.948, 0.405
0.950, 0.409
0.952, 0.412
0.954, 0.416
0.956, 0.420
0.958, 0.424
0.960, 0.428
0.962, 0.431
0.964, 0.435
0.966, 0.439
0.968, 0.443
0.970, 0.447
0.972, 0.450
0.974, 0.454
0.976, 0.458
0.978, 0.462
0.980, 0.465
0.982, 0.469
0.984, 0.473
0.986, 0.476
0.988, 0.480
0.990, 0.484
0.992, 0.487
0.994, 0.491
0.996, 0.495
0.998, 0.498
1.000, 0.744
1.000, 0.744
1.499, 0.744
1.998, 0.776
2.497, 0.812
2.996, 0.842
3.495, 0.861
3.994, 0.876
4.493, 0.888
4.992, 0.899
5.491, 0.907
5.990, 0.914
6.489, 0.920
6.988, 0.926
7.487, 0.930
7.986, 0.934
8.485, 0.938
8.984, 0.941
9.483, 0.944
9.982, 0.947
10.481, 0.949
10.980, 0.951
11.479, 0.953
11.978, 0.955
12.477, 0.957
12.976, 0.959
13.475, 0.960
13.974, 0.961
14.473, 0.963
14.972, 0.964
15.471, 0.965
15.970, 0.966
16.469, 0.967
16.968, 0.968
17.467, 0.969
17.966, 0.970
18.465, 0.971
18.964, 0.971
19.463, 0.972
19.962, 0.973
20.461, 0.973
20.960, 0.974
21.459, 0.975
21.958, 0.975
22.457, 0.976
22.956, 0.976
23.455, 0.977
23.954, 0.977
24.453, 0.978
24.952, 0.978
25.451, 0.978
25.950, 0.979
26.449, 0.979
26.948, 0.980
27.447, 0.980
27.946, 0.980
28.445, 0.981
28.944, 0.981
29.443, 0.981
29.942, 0.982
30.441, 0.982
30.940, 0.982
31.439, 0.982
31.938, 0.983
32.437, 0.983
32.936, 0.983
33.435, 0.984
33.934, 0.984
34.433, 0.984
34.932, 0.984
35.431, 0.984
35.930, 0.985
36.429, 0.985
36.928, 0.985
37.427, 0.985
37.926, 0.985
38.425, 0.986
38.924, 0.986
39.423, 0.986
39.922, 0.986
40.421, 0.986
40.920, 0.986
41.419, 0.987
41.918, 0.987
42.417, 0.987
42.916, 0.987
43.415, 0.987
43.914, 0.987
44.413, 0.988
44.912, 0.988
45.411, 0.988
45.910, 0.988
46.409, 0.988
46.908, 0.988
47.407, 0.988
47.906, 0.988
48.405, 0.989
48.904, 0.989
49.403, 0.989
49.902, 0.989
50.401, 0.989
50.900, 0.989
51.399, 0.989
51.898, 0.989
52.397, 0.989
52.896, 0.990
53.395, 0.990
53.894, 0.990
54.393, 0.990
54.892, 0.990
55.391, 0.990
55.890, 0.990
56.389, 0.990
56.888, 0.990
57.387, 0.990
57.886, 0.990
58.385, 0.990
58.884, 0.991
59.383, 0.991
59.882, 0.991
60.381, 0.991
60.880, 0.991
61.379, 0.991
61.878, 0.991
62.377, 0.991
62.876, 0.991
63.375, 0.991
63.874, 0.991
64.373, 0.991
64.872, 0.991
65.371, 0.992
65.870, 0.992
66.369, 0.992
66.868, 0.992
67.367, 0.992
67.866, 0.992
68.365, 0.992
68.864, 0.992
69.363, 0.992
69.862, 0.992
70.361, 0.992
70.860, 0.992
71.359, 0.992
71.858, 0.992
72.357, 0.992
72.856, 0.992
73.355, 0.992
73.854, 0.992
74.353, 0.993
74.852, 0.993
75.351, 0.993
75.850, 0.993
76.349, 0.993
76.848, 0.993
77.347, 0.993
77.846, 0.993
78.345, 0.993
78.844, 0.993
79.343, 0.993
79.842, 0.993
80.341, 0.993
80.840, 0.993
81.339, 0.993
81.838, 0.993
82.337, 0.993
82.836, 0.993
83.335, 0.993
83.834, 0.993
84.333, 0.993
84.832, 0.993
85.331, 0.993
85.830, 0.994
86.329, 0.994
86.828, 0.994
87.327, 0.994
87.826, 0.994
88.325, 0.994
88.824, 0.994
89.323, 0.994
89.822, 0.994
90.321, 0.994
90.820, 0.994
91.319, 0.994
91.818, 0.994
92.317, 0.994
92.816, 0.994
93.315, 0.994
93.814, 0.994
94.313, 0.994
94.812, 0.994
95.311, 0.994
95.810, 0.994
96.309, 0.994
96.808, 0.994
97.307, 0.994
97.806, 0.994
98.305, 0.994
98.804, 0.994
99.303, 0.994
99.802, 0.994
100.301, 0.994
100.800, 0.994
101.299, 0.995
101.798, 0.995
102.297, 0.995
102.796, 0.995
103.295, 0.995
103.794, 0.995
104.293, 0.995
104.792, 0.995
105.291, 0.995
105.790, 0.995
106.289, 0.995
106.788, 0.995
107.287, 0.995
107.786, 0.995
108.285, 0.995
108.784, 0.995
109.283, 0.995
109.782, 0.995
110.281, 0.995
110.780, 0.995
111.279, 0.995
111.778, 0.995
112.277, 0.995
112.776, 0.995
113.275, 0.995
113.774, 0.995
114.273, 0.995
114.772, 0.995
115.271, 0.995
115.770, 0.995
116.269, 0.995
116.768, 0.995
117.267, 0.995
117.766, 0.995
118.265, 0.995
118.764, 0.995
119.263, 0.995
119.762, 0.995
120.261, 0.995
120.760, 0.995
121.259, 0.995
121.758, 0.995
122.257, 0.995
122.756, 0.995
123.255, 0.995
123.754, 0.995
124.253, 0.996
124.752, 0.996
125.251, 0.996
125.749, 0.996
126.248, 0.996
126.747, 0.996
127.246, 0.996
127.745, 0.996
128.244, 0.996
128.743, 0.996
129.242, 0.996
129.741, 0.996
130.240, 0.996
130.739, 0.996
131.238, 0.996
131.737, 0.996
132.236, 0.996
132.735, 0.996
133.234, 0.996
133.733, 0.996
134.232, 0.996
134.731, 0.996
135.230, 0.996
135.729, 0.996
136.228, 0.996
136.727, 0.996
137.226, 0.996
137.725, 0.996
138.224, 0.996
138.723, 0.996
139.222, 0.996
139.721, 0.996
140.220, 0.996
140.719, 0.996
141.218, 0.996
141.717, 0.996
142.216, 0.996
142.715, 0.996
143.214, 0.996
143.713, 0.996
144.212, 0.996
144.711, 0.996
145.210, 0.996
145.709, 0.996
146.208, 0.996
146.707, 0.996
147.206, 0.996
147.705, 0.996
148.204, 0.996
148.703, 0.996
149.202, 0.996
149.701, 0.996
150.200, 0.996
150.699, 0.996
151.198, 0.996
151.697, 0.996
152.196, 0.996
152.695, 0.996
153.194, 0.996
153.693, 0.996
154.192, 0.996
154.691, 0.996
155.190, 0.996
155.689, 0.996
156.188, 0.996
156.687, 0.996
157.186, 0.996
157.685, 0.996
158.184, 0.996
158.683, 0.996
159.182, 0.996
159.681, 0.997
160.180, 0.997
160.679, 0.997
161.178, 0.997
161.677, 0.997
162.176, 0.997
162.675, 0.997
163.174, 0.997
163.673, 0.997
164.172, 0.997
164.671, 0.997
165.170, 0.997
165.669, 0.997
166.168, 0.997
166.667, 0.997
167.166, 0.997
167.665, 0.997
168.164, 0.997
168.663, 0.997
169.162, 0.997
169.661, 0.997
170.160, 0.997
170.659, 0.997
171.158, 0.997
171.657, 0.997
172.156, 0.997
172.655, 0.997
173.154, 0.997
173.653, 0.997
174.152, 0.997
174.651, 0.997
175.150, 0.997
175.649, 0.997
176.148, 0.997
176.647, 0.997
177.146, 0.997
177.645, 0.997
178.144, 0.997
178.643, 0.997
179.142, 0.997
179.641, 0.997
180.140, 0.997
180.639, 0.997
181.138, 0.997
181.637, 0.997
182.136, 0.997
182.635, 0.997
183.134, 0.997
183.633, 0.997
184.132, 0.997
184.631, 0.997
185.130, 0.997
185.629, 0.997
186.128, 0.997
186.627, 0.997
187.126, 0.997
187.625, 0.997
188.124, 0.997
188.623, 0.997
189.122, 0.997
189.621, 0.997
190.120, 0.997
190.619, 0.997
191.118, 0.997
191.617, 0.997
192.116, 0.997
192.615, 0.997
193.114, 0.997
193.613, 0.997
194.112, 0.997
194.611, 0.997
195.110, 0.997
195.609, 0.997
196.108, 0.997
196.607, 0.997
197.106, 0.997
197.605, 0.997
198.104, 0.997
198.603, 0.997
199.102, 0.997
199.601, 0.997
200.100, 1.000
200.599, 1.000
201.098, 1.000
201.597, 1.000
202.096, 1.000
202.595, 1.000
203.094, 1.000
203.593, 1.000
204.092, 1.000
204.591, 1.000
205.090, 1.000
205.589, 1.000
206.088, 1.000
206.587, 1.000
207.086, 1.000
207.585, 1.000
208.084, 1.000
208.583, 1.000
209.082, 1.000
209.581, 1.000
210.080, 1.000
210.579, 1.000
211.078, 1.000
211.577, 1.000
212.076, 1.000
212.575, 1.000
213.074, 1.000
213.573, 1.000
214.072, 1.000
214.571, 1.000
215.070, 1.000
215.569, 1.000
216.068, 1.000
216.567, 1.000
217.066, 1.000
217.565, 1.000
218.064, 1.000
218.563, 1.000
219.062, 1.000
219.561, 1.000
220.060, 1.000
220.559, 1.000
221.058, 1.000
221.557, 1.000
222.056, 1.000
222.555, 1.000
223.054, 1.000
223.553, 1.000
224.052, 1.000
224.551, 1.000
225.050, 1.000
225.549, 1.000
226.048, 1.000
226.547, 1.000
227.046, 1.000
227.545, 1.000
228.044, 1.000
228.543, 1.000
229.042, 1.000
229.541, 1.000
230.040, 1.000
230.539, 1.000
231.038, 1.000
231.537, 1.000
232.036, 1.000
232.535, 1.000
233.034, 1.000
233.533, 1.000
234.032, 1.000
234.531, 1.000
235.030, 1.000
235.529, 1.000
236.028, 1.000
236.527, 1.000
237.026, 1.000
237.525, 1.000
238.024, 1.000
238.523, 1.000
239.022, 1.000
239.521, 1.000
240.020, 1.000
240.519, 1.000
241.018, 1.000
241.517, 1.000
242.016, 1.000
242.515, 1.000
243.014, 1.000
243.513, 1.000
244.012, 1.000
244.511, 1.000
245.010, 1.000
245.509, 1.000
246.008, 1.000
246.507, 1.000
247.006, 1.000
247.505, 1.000
248.004, 1.000
248.503, 1.000
249.002, 1.000
249.501, 1.000
250.000, 1.000

==> optmech_075.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, 0.000
0.182, 0.000
0.184, 0.000
0.186, 0.000
0.188, 0.000
0.190, 0.000
0.192, 0.000
0.194, 0.000
0.196, 0.000
0.198, 0.000
0.200, 0.000
0.202, 0.000
0.204, 0.000
0.206, 0.000
0.208, 0.000
0.210, 0.000
0.212, 0.000
0.214, 0.000
0.216, 0.000
0.218, 0.000
0.220, 0.000
0.222, 0.000
0.224, 0.000
0.226, 0.000
0.228, 0.000
0.230, 0.000
0.232, 0.000
0.234, 0.000
0.236, 0.000
0.238, 0.000
0.240, 0.000
0.242, 0.000
0.244, 0.000
0.246, 0.000
0.248, 0.000
0.251, 0.000
0.253, 0.000
0.255, 0.000
0.257, 0.000
0.259, 0.000
0.261, 0.000
0.263, 0.000
0.265, 0.000
0.267, 0.000
0.269, 0.000
0.271, 0.000
0.273, 0.000
0.275, 0.000
0.277, 0.000
0.279, 0.000
0.281, 0.000
0.283, 0.000
0.285, 0.000
0.287, 0.000
0.289, 0.000
0.291, 0.000
0.293, 0.000
0.295, 0.000
0.297, 0.000
0.299, 0.000
0.301, 0.000
0.303, 0.000
0.305, 0.000
0.307, 0.000
0.309, 0.000
0.311, 0.000
0.313, 0.000
0.315, 0.000
0.317, 0.000
0.319, 0.000
0.321, 0.000
0.323, 0.000
0.325, 0.000
0.327, 0.000
0.329, 0.000
0.331, 0.000
0.333, 0.000
0.335, 0.000
0.337, 0.000
0.339, 0.000
0.341, 0.000
0.343, 0.000
0.345, 0.000
0.347, 0.000
0.349, 0.000
0.351, 0.000
0.353, 0.000
0.355, 0.000
0.357, 0.000
0.359, 0.000
0.361, 0.000
0.363, 0.000
0.365, 0.000
0.367, 0.000
0.369, 0.000
0.371, 0.000
0.373, 0.000
0.375, 0.000
0.377, 0.000
0.379, 0.000
0.381, 0.000
0.383, 0.000
0.385, 0.000
0.387, 0.000
0.389, 0.000
0.391, 0.000
0.393, 0.000
0.395, 0.000
0.397, 0.000
0.399, 0.000
0.401, 0.000
0.403, 0.000
0.405, 0.000
0.407, 0.000
0.409, 0.000
0.411, 0.000
0.413, 0.000
0.415, 0.000
0.417, 0.000
0.419, 0.000
0.421, 0.000
0.423, 0.000
0.425, 0.000
0.427, 0.000
0.429, 0.000
0.431, 0.000
0.433, 0.000
0.435, 0.000
0.437, 0.000
0.439, 0.000
0.441, 0.000
0.443, 0.000
0.445, 0.000
0.447, 0.000
0.449, 0.000
0.451, 0.000
0.453, 0.000
0.455, 0.000
0.457, 0.000
0.459, 0.000
0.461, 0.000
0.463, 0.000
0.465, 0.000
0.467, 0.000
0.469, 0.000
0.471, 0.000
0.473, 0.000
0.475, 0.000
0.477, 0.000
0.479, 0.000
0.481, 0.000
0.483, 0.000
0.485, 0.000
0.487, 0.000
0.489, 0.000
0.491, 0.000
0.493, 0.000
0.495, 0.000
0.497, 0.000
0.499, 0.000
0.501, 0.000
0.503, 0.000
0.505, 0.000
0.507, 0.000
0.509, 0.000
0.511, 0.000
0.513, 0.000
0.515, 0.000
0.517, 0.000
0.519, 0.000
0.521, 0.000
0.523, 0.000
0.525, 0.000
0.527, 0.000
0.529, 0.000
0.531, 0.000
0.533, 0.000
0.535, 0.000
0.537, 0.000
0.539, 0.000
0.541, 0.000
0.543, 0.000
0.545, 0.000
0.547, 0.000
0.549, 0.000
0.551, 0.000
0.553, 0.000
0.555, 0.000
0.557, 0.000
0.559, 0.000
0.561, 0.000
0.563, 0.000
0.565, 0.000
0.567, 0.000
0.569, 0.000
0.571, 0.000
0.573, 0.000
0.575, 0.000
0.577, 0.000
0.579, 0.000
0.581, 0.000
0.583, 0.000
0.585, 0.000
0.587, 0.000
0.589, 0.000
0.591, 0.000
0.593, 0.000
0.595, 0.000
0.597, 0.000
0.599, 0.000
0.601, 0.000
0.603, 0.000
0.605, 0.000
0.607, 0.000
0.609, 0.000
0.611, 0.000
0.613, 0.000
0.615, 0.000
0.617, 0.000
0.619, 0.000
0.621, 0.000
0.623, 0.000
0.625, 0.000
0.627, 0.000
0.629, 0.000
0.631, 0.000
0.633, 0.000
0.635, 0.000
0.637, 0.000
0.639, 0.000
0.641, 0.000
0.643, 0.000
0.645, 0.000
0.647, 0.000
0.649, 0.000
0.651, 0.000
0.653, 0.000
0.655, 0.000
0.657, 0.000
0.659, 0.000
0.661, 0.000
0.663, 0.000
0.665, 0.000
0.667, 0.000
0.669, 0.000
0.671, 0.000
0.673, 0.000
0.675, 0.000
0.677, 0.000
0.679, 0.000
0.681, 0.000
0.683, 0.000
0.685, 0.000
0.687, 0.000
0.689, 0.000
0.691, 0.000
0.693, 0.000
0.695, 0.000
0.697, 0.000
0.699, 0.000
0.701, 0.000
0.703, 0.000
0.705, 0.000
0.707, 0.000
0.709, 0.000
0.711, 0.000
0.713, 0.000
0.715, 0.000
0.717, 0.000
0.719, 0.000
0.721, 0.000
0.723, 0.000
0.725, 0.000
0.727, 0.000
0.729, 0.000
0.731, 0.000
0.733, 0.000
0.735, 0.000
0.737, 0.000
0.739, 0.000
0.741, 0.000
0.743, 0.000
0.745, 0.000
0.747, 0.000
0.749, 0.000
0.752, -0.000
0.754, -0.000
0.756, -0.000
0.758, -0.000
0.760, -0.000
0.762, -0.000
0.764, -0.000
0.766, -0.000
0.768, -0.000
0.770, -0.000
0.772, -0.000
0.774, -0.000
0.776, -0.000
0.778, -0.000
0.780, -0.000
0.782, -0.000
0.784, -0.000
0.786, -0.000
0.788, -0.000
0.790, -0.000
0.792, -0.000
0.794, -0.000
0.796, -0.000
0.798, -0.000
0.800, -0.000
0.802, -0.000
0.804, -0.000
0.806, -0.000
0.808, -0.000
0.810, -0.000
0.812, -0.000
0.814, -0.000
0.816, -0.000
0.818, -0.000
0.820, -0.000
0.822, -0.000
0.824, -0.000
0.826, -0.000
0.828, -0.000
0.830, -0.000
0.832, -0.000
0.834, -0.000
0.836, -0.000
0.838, -0.000
0.840, -0.000
0.842, -0.000
0.844, -0.000
0.846, -0.000
0.848, -0.000
0.850, -0.000
0.852, -0.000
0.854, -0.000
0.856, -0.000
0.858, -0.000
0.860, -0.000
0.862, -0.000
0.864, -0.000
0.866, -0.000
0.868, -0.000
0.870, -0.000
0.872, -0.000
0.874, -0.000
0.876, -0.000
0.878, -0.000
0.880, -0.000
0.882, -0.000
0.884, -0.000
0.886, -0.000
0.888, -0.000
0.890, -0.000
0.892, -0.000
0.894, -0.000
0.896, -0.000
0.898, -0.000
0.900, -0.000
0.902, -0.000
0.904, -0.000
0.906, -0.000
0.908, -0.000
0.910, -0.000
0.912, -0.000
0.914, -0.000
0.916, -0.000
0.918, -0.000
0.920, -0.000
0.922, -0.000
0.924, -0.000
0.926, -0.000
0.928, -0.000
0.930, -0.000
0.932, -0.000
0.934, -0.000
0.936, -0.000
0.938, -0.000
0.940, -0.000
0.942, 0.000
0.944, 0.003
0.946, 0.010
0.948, 0.016
0.950, 0.023
0.952, 0.029
0.954, 0.035
0.956, 0.042
0.958, 0.048
0.960, 0.054
0.962, 0.060
0.964, 0.067
0.966, 0.073
0.968, 0.079
0.970, 0.085
0.972, 0.092
0.974, 0.098
0.976, 0.104
0.978, 0.110
0.980, 0.116
0.982, 0.123
0.984, 0.129
0.986, 0.135
0.988, 0.141
0.990, 0.147
0.992, 0.153
0.994, 0.159
0.996, 0.165
0.998, 0.171
1.000, 0.498
1.000, 0.498
1.499, 0.554
1.998, 0.624
2.497, 0.675
2.996, 0.718
3.495, 0.746
3.994, 0.770
4.493, 0.789
4.992, 0.808
5.491, 0.821
5.990, 0.833
6.489, 0.843
6.988, 0.853
7.487, 0.861
7.986, 0.868
8.485, 0.876
8.984, 0.882
9.483, 0.887
9.982, 0.892
10.481, 0.897
10.980, 0.901
11.479, 0.904
11.978, 0.908
12.477, 0.911
12.976, 0.914
13.475, 0.917
13.974, 0.920
14.473, 0.922
14.972, 0.925
15.471, 0.927
15.970, 0.929
16.469, 0.931
16.968, 0.933
17.467, 0.935
17.966, 0.936
18.465, 0.938
18.964, 0.939
19.463, 0.941
19.962, 0.942
20.461, 0.944
20.960, 0.945
21.459, 0.946
21.958, 0.947
22.457, 0.948
22.956, 0.949
23.455, 0.950
23.954, 0.951
24.453, 0.952
24.952, 0.953
25.451, 0.954
25.950, 0.955
26.449, 0.956
26.948, 0.956
27.447, 0.957
27.946, 0.958
28.445, 0.959
28.944, 0.959
29.443, 0.960
29.942, 0.961
30.441, 0.961
30.940, 0.962
31.439, 0.962
31.938, 0.963
32.437, 0.963
32.936, 0.964
33.435, 0.965
33.934, 0.965
34.433, 0.966
34.932, 0.966
35.431, 0.966
35.930, 0.967
36.429, 0.967
36.928, 0.968
37.427, 0.968
37.926, 0.969
38.425, 0.969
38.924, 0.969
39.423, 0.970
39.922, 0.970
40.421, 0.970
40.920, 0.971
41.419, 0.971
41.918, 0.971
42.417, 0.972
42.916, 0.972
43.415, 0.972
43.914, 0.973
44.413, 0.973
44.912, 0.973
45.411, 0.974
45.910, 0.974
46.409, 0.974
46.908, 0.974
47.407, 0.975
47.906, 0.975
48.405, 0.975
48.904, 0.975
49.403, 0.976
49.902, 0.976
50.401, 0.976
50.900, 0.976
51.399, 0.977
51.898, 0.977
52.397, 0.977
52.896, 0.977
53.395, 0.977
53.894, 0.978
54.393, 0.978
54.892, 0.978
55.391, 0.978
55.890, 0.978
56.389, 0.979
56.888, 0.979
57.387, 0.979
57.886, 0.979
58.385, 0.979
58.884, 0.979
59.383, 0.980
59.882, 0.980
60.381, 0.980
60.880, 0.980
61.379, 0.980
61.878, 0.980
62.377, 0.981
62.876, 0.981
63.375, 0.981
63.874, 0.981
64.373, 0.981
64.872, 0.981
65.371, 0.981
65.870, 0.982
66.369, 0.982
66.868, 0.982
67.367, 0.982
67.866, 0.982
68.365, 0.982
68.864, 0.982
69.363, 0.982
69.862, 0.983
70.361, 0.983
70.860, 0.983
71.359, 0.983
71.858, 0.983
72.357, 0.983
72.856, 0.983
73.355, 0.983
73.854, 0.984
74.353, 0.984
74.852, 0.984
75.351, 0.984
75.850, 0.984
76.349, 0.984
76.848, 0.984
77.347, 0.984
77.846, 0.984
78.345, 0.984
78.844, 0.985
79.343, 0.985
79.842, 0.985
80.341, 0.985
80.840, 0.985
81.339, 0.985
81.838, 0.985
82.337, 0.985
82.836, 0.985
83.335, 0.985
83.834, 0.985
84.333, 0.986
84.832, 0.986
85.331, 0.986
85.830, 0.986
86.329, 0.986
86.828, 0.986
87.327, 0.986
87.826, 0.986
88.325, 0.986
88.824, 0.986
89.323, 0.986
89.822, 0.986
90.321, 0.986
90.820, 0.987
91.319, 0.987
91.818, 0.987
92.317, 0.987
92.816, 0.987
93.315, 0.987
93.814, 0.987
94.313, 0.987
94.812, 0.987
95.311, 0.987
95.810, 0.987
96.309, 0.987
96.808, 0.987
97.307, 0.987
97.806, 0.987
98.305, 0.988
98.804, 0.988
99.303, 0.988
99.802, 0.988
100.301, 0.988
100.800, 0.988
101.299, 0.988
101.798, 0.988
102.297, 0.988
102.796, 0.988
103.295, 0.988
103.794, 0.988
104.293, 0.988
104.792, 0.988
105.291, 0.988
105.790, 0.988
106.289, 0.988
106.788, 0.989
107.287, 0.989
107.786, 0.989
108.285, 0.989
108.784, 0.989
109.283, 0.989
109.782, 0.989
110.281, 0.989
110.780, 0.989
111.279, 0.989
111.778, 0.989
112.277, 0.989
112.776, 0.989
113.275, 0.989
113.774, 0.989
114.273, 0.989
114.772, 0.989
115.271, 0.989
115.770, 0.989
116.269, 0.989
116.768, 0.989
117.267, 0.990
117.766, 0.990
118.265, 0.990
118.764, 0.990
119.263, 0.990
119.762, 0.990
120.261, 0.990
120.760, 0.990
121.259, 0.990
121.758, 0.990
122.257, 0.990
122.756, 0.990
123.255, 0.990
123.754, 0.990
124.253, 0.990
124.752, 0.990
125.251, 0.990
125.749, 0.990
126.248, 0.990
126.747, 0.990
127.246, 0.990
127.745, 0.990
128.244, 0.990
128.743, 0.990
129.242, 0.990
129.741, 0.991
130.240, 0.991
130.739, 0.991
131.238, 0.991
131.737, 0.991
132.236, 0.991
132.735, 0.991
133.234, 0.991
133.733, 0.991
134.232, 0.991
134.731, 0.991
135.230, 0.991
135.729, 0.991
136.228, 0.991
136.727, 0.991
137.226, 0.991
137.725, 0.991
138.224, 0.991
138.723, 0.991
139.222, 0.991
139.721, 0.991
140.220, 0.991
140.719, 0.991
141.218, 0.991
141.717, 0.991
142.216, 0.991
142.715, 0.991
143.214, 0.991
143.713, 0.991
144.212, 0.991
144.711, 0.991
145.210, 0.992
145.709, 0.992
146.208, 0.992
146.707, 0.992
147.206, 0.992
147.705, 0.992
148.204, 0.992
148.703, 0.992
149.202, 0.992
149.701, 0.992
150.200, 0.992
150.699, 0.992
151.198, 0.992
151.697, 0.992
152.196, 0.992
152.695, 0.992
153.194, 0.992
153.693, 0.992
154.192, 0.992
154.691, 0.992
155.190, 0.992
155.689, 0.992
156.188, 0.992
156.687, 0.992
157.186, 0.992
157.685, 0.992
158.184, 0.992
158.683, 0.992
159.182, 0.992
159.681, 0.992
160.180, 0.992
160.679, 0.992
161.178, 0.992
161.677, 0.992
162.176, 0.992
162.675, 0.992
163.174, 0.992
163.673, 0.992
164.172, 0.992
164.671, 0.993
165.170, 0.993
165.669, 0.993
166.168, 0.993
166.667, 0.993
167.166, 0.993
167.665, 0.993
168.164, 0.993
168.663, 0.993
169.162, 0.993
169.661, 0.993
170.160, 0.993
170.659, 0.993
171.158, 0.993
171.657, 0.993
172.156, 0.993
172.655, 0.993
173.154, 0.993
173.653, 0.993
174.152, 0.993
174.651, 0.993
175.150, 0.993
175.649, 0.993
176.148, 0.993
176.647, 0.993
177.146, 0.993
177.645, 0.993
178.144, 0.993
178.643, 0.993
179.142, 0.993
179.641, 0.993
180.140, 0.993
180.639, 0.993
181.138, 0.993
181.637, 0.993
182.136, 0.993
182.635, 0.993
183.134, 0.993
183.633, 0.993
184.132, 0.993
184.631, 0.993
185.130, 0.993
185.629, 0.993
186.128, 0.993
186.627, 0.993
187.126, 0.993
187.625, 0.993
188.124, 0.993
188.623, 0.993
189.122, 0.993
189.621, 0.993
190.120, 0.993
190.619, 0.994
191.118, 0.994
191.617, 0.994
192.116, 0.994
192.615, 0.994
193.114, 0.994
193.613, 0.994
194.112, 0.994
194.611, 0.994
195.110, 0.994
195.609, 0.994
196.108, 0.994
196.607, 0.994
197.106, 0.994
197.605, 0.994
198.104, 0.994
198.603, 0.994
199.102, 0.994
199.601, 0.994
200.100, 1.000
200.599, 1.000
201.098, 1.000
201.597, 1.000
202.096, 1.000
202.595, 1.000
203.094, 1.000
203.593, 1.000
204.092, 1.000
204.591, 1.000
205.090, 1.000
205.589, 1.000
206.088, 1.000
206.587, 1.000
207.086, 1.000
207.585, 1.000
208.084, 1.000
208.583, 1.000
209.082, 1.000
209.581, 1.000
210.080, 1.000
210.579, 1.000
211.078, 1.000
211.577, 1.000
212.076, 1.000
212.575, 1.000
213.074, 1.000
213.573, 1.000
214.072, 1.000
214.571, 1.000
215.070, 1.000
215.569, 1.000
216.068, 1.000
216.567, 1.000
217.066, 1.000
217.565, 1.000
218.064, 1.000
218.563, 1.000
219.062, 1.000
219.561, 1.000
220.060, 1.000
220.559, 1.000
221.058, 1.000
221.557, 1.000
222.056, 1.000
222.555, 1.000
223.054, 1.000
223.553, 1.000
224.052, 1.000
224.551, 1.000
225.050, 1.000
225.549, 1.000
226.048, 1.000
226.547, 1.000
227.046, 1.000
227.545, 1.000
228.044, 1.000
228.543, 1.000
229.042, 1.000
229.541, 1.000
230.040, 1.000
230.539, 1.000
231.038, 1.000
231.537, 1.000
232.036, 1.000
232.535, 1.000
233.034, 1.000
233.533, 1.000
234.032, 1.000
234.531, 1.000
235.030, 1.000
235.529, 1.000
236.028, 1.000
236.527, 1.000
237.026, 1.000
237.525, 1.000
238.024, 1.000
238.523, 1.000
239.022, 1.000
239.521, 1.000
240.020, 1.000
240.519, 1.000
241.018, 1.000
241.517, 1.000
242.016, 1.000
242.515, 1.000
243.014, 1.000
243.513, 1.000
244.012, 1.000
244.511, 1.000
245.010, 1.000
245.509, 1.000
246.008, 1.000
246.507, 1.000
247.006, 1.000
247.505, 1.000
248.004, 1.000
248.503, 1.000
249.002, 1.000
249.501, 1.000
250.000, 1.000

==> optmech_101.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, -0.000
0.182, -0.000
0.184, -0.000
0.186, -0.000
0.188, -0.000
0.190, -0.000
0.192, -0.000
0.194, -0.000
0.196, -0.000
0.198, -0.000
0.200, -0.000
0.202, -0.000
0.204, -0.000
0.206, -0.000
0.208, -0.000
0.210, -0.000
0.212, -0.000
0.214, -0.000
0.216, -0.000
0.218, -0.000
0.220, -0.000
0.222, -0.000
0.224, -0.000
0.226, -0.000
0.228, -0.000
0.230, -0.000
0.232, -0.000
0.234, -0.000
0.236, -0.000
0.238, -0.000
0.240, -0.000
0.242, -0.000
0.244, -0.000
0.246, -0.000
0.248, -0.000
0.251, -0.000
0.253, -0.000
0.255, -0.000
0.257, -0.000
0.259, 0.000
0.261, 0.000
0.263, 0.000
0.265, 0.000
0.267, 0.000
0.269, 0.000
0.271, 0.000
0.273, 0.000
0.275, 0.000
0.277, 0.000
0.279, 0.000
0.281, 0.000
0.283, 0.000
0.285, 0.000
0.287, 0.000
0.289, 0.000
0.291, 0.000
0.293, 0.000
0.295, 0.000
0.297, 0.000
0.299, 0.000
0.301, 0.000
0.303, 0.000
0.305, 0.000
0.307, 0.003
0.309, 0.434
0.311, 0.434
0.313, 0.434
0.315, 0.434
0.317, 0.434
0.319, 0.434
0.321, 0.434
0.323, 0.434
0.325, 0.434
0.327, 0.434
0.329, 0.434
0.331, 0.434
0.333, 0.434
0.335, 0.434
0.337, 0.434
0.339, 0.434
0.341, 0.434
0.343, 0.434
0.345, 0.434
0.347, 0.434
0.349, 0.434
0.351, 0.434
0.353, 0.434
0.355, 0.434
0.357, 0.434
0.359, 0.434
0.361, 0.434
0.363, 0.434
0.365, 0.434
0.367, 0.434
0.369, 0.434
0.371, 0.434
0.373, 0.434
0.375, 0.434
0.377, 0.434
0.379, 0.434
0.381, 0.434
0.383, 0.434
0.385, 0.434
0.387, 0.434
0.389, 0.434
0.391, 0.434
0.393, 0.434
0.395, 0.434
0.397, 0.434
0.399, 0.434
0.401, 0.434
0.403, 0.434
0.405, 0.434
0.407, 0.434
0.409, 0.434
0.411, 0.434
0.413, 0.434
0.415, 0.434
0.417, 0.434
0.419, 0.434
0.421, 0.436
0.423, 0.439
0.425, 0.443
0.427, 0.446
0.429, 0.449
0.431, 0.452
0.433, 0.455
0.435, 0.458
0.437, 0.461
0.439, 0.464
0.441, 0.467
0.443, 0.470
0.445, 0.473
0.447, 0.475
0.449, 0.479
0.451, 0.482
0.453, 0.485
0.455, 0.487
0.457, 0.490
0.459, 0.493
0.461, 0.496
0.463, 0.498
0.465, 0.501
0.467, 0.504
0.469, 0.507
0.471, 0.510
0.473, 0.513
0.475, 0.515
0.477, 0.518
0.479, 0.521
0.481, 0.523
0.483, 0.526
0.485, 0.529
0.487, 0.531
0.489, 0.534
0.491, 0.537
0.493, 0.540
0.495, 0.542
0.497, 0.545
0.499, 0.547
0.501, 0.550
0.503, 0.553
0.505, 0.555
0.507, 0.558
0.509, 0.561
0.511, 0.563
0.513, 0.566
0.515, 0.568
0.517, 0.571
0.519, 0.573
0.521, 0.576
0.523, 0.578
0.525, 0.580
0.527, 0.583
0.529, 0.585
0.531, 0.588
0.533, 0.591
0.535, 0.593
0.537, 0.595
0.539, 0.598
0.541, 0.600
0.543, 0.603
0.545, 0.605
0.547, 0.607
0.549, 0.610
0.551, 0.612
0.553, 0.615
0.555, 0.617
0.557, 0.619
0.559, 0.622
0.561, 0.624
0.563, 0.626
0.565, 0.628
0.567, 0.631
0.569, 0.633
0.571, 0.636
0.573, 0.638
0.575, 0.640
0.577, 0.642
0.579, 0.645
0.581, 0.647
0.583, 0.649
0.585, 0.651
0.587, 0.653
0.589, 0.656
0.591, 0.658
0.593, 0.660
0.595, 0.662
0.597, 0.665
0.599, 0.667
0.601, 0.669
0.603, 0.671
0.605, 0.673
0.607, 0.675
0.609, 0.677
0.611, 0.680
0.613, 0.682
0.615, 0.684
0.617, 0.686
0.619, 0.688
0.621, 0.690
0.623, 0.692
0.625, 0.694
0.627, 0.696
0.629, 0.698
0.631, 0.700
0.633, 0.703
0.635, 0.705
0.637, 0.707
0.639, 0.709
0.641, 0.711
0.643, 0.713
0.645, 0.715
0.647, 0.717
0.649, 0.719
0.651, 0.721
0.653, 0.723
0.655, 0.725
0.657, 0.727
0.659, 0.729
0.661, 0.731
0.663, 0.733
0.665, 0.735
0.667, 0.737
0.669, 0.739
0.671, 0.741
0.673, 0.743
0.675, 0.745
0.677, 0.747
0.679, 0.748
0.681, 0.750
0.683, 0.752
0.685, 0.754
0.687, 0.756
0.689, 0.758
0.691, 0.760
0.693, 0.762
0.695, 0.764
0.697, 0.766
0.699, 0.767
0.701, 0.769
0.703, 0.771
0.705, 0.773
0.707, 0.775
0.709, 0.777
0.711, 0.778
0.713, 0.780
0.715, 0.782
0.717, 0.784
0.719, 0.786
0.721, 0.788
0.723, 0.789
0.725, 0.791
0.727, 0.793
0.729, 0.795
0.731, 0.796
0.733, 0.798
0.735, 0.800
0.737, 0.802
0.739, 0.804
0.741, 0.805
0.743, 0.807
0.745, 0.809
0.747, 0.811
0.749, 0.812
0.752, 0.814
0.754, 0.816
0.756, 0.818
0.758, 0.819
0.760, 0.821
0.762, 0.823
0.764, 0.824
0.766, 0.826
0.768, 0.828
0.770, 0.830
0.772, 0.831
0.774, 0.833
0.776, 0.835
0.778, 0.836
0.780, 0.838
0.782, 0.840
0.784, 0.841
0.786, 0.843
0.788, 0.845
0.790, 0.846
0.792, 0.848
0.794, 0.850
0.796, 0.851
0.798, 0.853
0.800, 0.855
0.802, 0.856
0.804, 0.858
0.806, 0.859
0.808, 0.861
0.810, 0.863
0.812, 0.864
0.814, 0.866
0.816, 0.867
0.818, 0.869
0.820, 0.871
0.822, 0.872
0.824, 0.874
0.826, 0.875
0.828, 0.877
0.830, 0.879
0.832, 0.880
0.834, 0.882
0.836, 0.883
0.838, 0.885
0.840, 0.886
0.842, 0.888
0.844, 0.890
0.846, 0.891
0.848, 0.893
0.850, 0.894
0.852, 0.896
0.854, 0.897
0.856, 0.899
0.858, 0.900
0.860, 0.902
0.862, 0.903
0.864, 0.905
0.866, 0.906
0.868, 0.908
0.870, 0.909
0.872, 0.911
0.874, 0.912
0.876, 0.914
0.878, 0.915
0.880, 0.917
0.882, 0.918
0.884, 0.920
0.886, 0.921
0.888, 0.923
0.890, 0.924
0.892, 0.926
0.894, 0.927
0.896, 0.928
0.898, 0.930
0.900, 0.932
0.902, 0.933
0.904, 0.934
0.906, 0.936
0.908, 0.937
0.910, 0.939
0.912, 0.940
0.914, 0.941
0.916, 0.943
0.918, 0.944
0.920, 0.946
0.922, 0.947
0.924, 0.949
0.926, 0.950
0.928, 0.951
0.930, 0.953
0.932, 0.954
0.934, 0.956
0.936, 0.957
0.938, 0.958
0.940, 0.960
0.942, 0.961
0.944, 0.963
0.946, 0.964
0.948, 0.965
0.950, 0.967
0.952, 0.968
0.954, 0.969
0.956, 0.971
0.958, 0.972
0.960, 0.974
0.962, 0.975
0.964, 0.976
0.966, 0.978
0.968, 0.979
0.970, 0.980
0.972, 0.982
0.974, 0.983
0.976, 0.984
0.978, 0.986
0.980, 0.987
0.982, 0.988
0.984, 0.990
0.986, 0.991
0.988, 0.992
0.990, 0.994
0.992, 0.995
0.994, 0.996
0.996, 0.997
0.998, 0.999
1.000, 1.000
1.000, 1.000
1.006, 1.000
1.012, 1.000
1.018, 1.000
1.024, 1.000
1.030, 1.000
1.036, 1.000
1.042, 1.000
1.048, 1.000
1.054, 1.000
1.060, 1.000
1.066, 1.000
1.072, 1.000
1.078, 1.000
1.084, 1.000
1.090, 1.000
1.096, 1.000
1.102, 1.000
1.108, 1.000
1.114, 1.000
1.120, 1.000
1.126, 1.000
1.132, 1.000
1.138, 1.000
1.144, 1.000
1.150, 1.000
1.156, 1.000
1.162, 1.000
1.168, 1.000
1.174, 1.000
1.180, 1.000
1.186, 1.000
1.192, 1.000
1.198, 1.000
1.204, 1.000
1.210, 1.000
1.216, 1.000
1.222, 1.000
1.228, 1.000
1.234, 1.000
1.240, 1.000
1.246, 1.000
1.253, 1.000
1.259, 1.000
1.265, 1.000
1.271, 1.000
1.277, 1.000
1.283, 1.000
1.289, 1.000
1.295, 1.000
1.301, 1.000
1.307, 1.000
1.313, 1.000
1.319, 1.000
1.325, 1.000
1.331, 1.000
1.337, 1.000
1.343, 1.000
1.349, 1.000
1.355, 1.000
1.361, 1.000
1.367, 1.000
1.373, 1.000
1.379, 1.000
1.385, 1.000
1.391, 1.000
1.397, 1.000
1.403, 1.000
1.409, 1.000
1.415, 1.000
1.421, 1.000
1.427, 1.000
1.433, 1.000
1.439, 1.000
1.445, 1.000
1.451, 1.000
1.457, 1.000
1.463, 1.000
1.469, 1.000
1.475, 1.000
1.481, 1.000
1.487, 1.000
1.493, 1.000
1.499, 1.000
1.505, 1.000
1.511, 1.000
1.517, 1.000
1.523, 1.000
1.529, 1.000
1.535, 1.000
1.541, 1.000
1.547, 1.000
1.553, 1.000
1.559, 1.000
1.565, 1.000
1.571, 1.000
1.577, 1.000
1.583, 1.000
1.589, 1.000
1.595, 1.000
1.601, 1.000
1.607, 1.000
1.613, 1.000
1.619, 1.000
1.625, 1.000
1.631, 1.000
1.637, 1.000
1.643, 1.000
1.649, 1.000
1.655, 1.000
1.661, 1.000
1.667, 1.000
1.673, 1.000
1.679, 1.000
1.685, 1.000
1.691, 1.000
1.697, 1.000
1.703, 1.000
1.709, 1.000
1.715, 1.000
1.721, 1.000
1.727, 1.000
1.733, 1.000
1.739, 1.000
1.745, 1.000
1.752, 1.000
1.758, 1.000
1.764, 1.000
1.770, 1.000
1.776, 1.000
1.782, 1.000
1.788, 1.000
1.794, 1.000
1.800, 1.000
1.806, 1.000
1.812, 1.000
1.818, 1.000
1.824, 1.000
1.830, 1.000
1.836, 1.000
1.842, 1.000
1.848, 1.000
1.854, 1.000
1.860, 1.000
1.866, 1.000
1.872, 1.000
1.878, 1.000
1.884, 1.000
1.890, 1.000
1.896, 1.000
1.902, 1.000
1.908, 1.000
1.914, 1.000
1.920, 1.000
1.926, 1.000
1.932, 1.000
1.938, 1.000
1.944, 1.000
1.950, 1.000
1.956, 1.000
1.962, 1.000
1.968, 1.000
1.974, 1.000
1.980, 1.000
1.986, 1.000
1.992, 1.000
1.998, 1.000
2.004, 1.000
2.010, 1.000
2.016, 1.000
2.022, 1.000
2.028, 1.000
2.034, 1.000
2.040, 1.000
2.046, 1.000
2.052, 1.000
2.058, 1.000
2.064, 1.000
2.070, 1.000
2.076, 1.000
2.082, 1.000
2.088, 1.000
2.094, 1.000
2.100, 1.000
2.106, 1.000
2.112, 1.000
2.118, 1.000
2.124, 1.000
2.130, 1.000
2.136, 1.000
2.142, 1.000
2.148, 1.000
2.154, 1.000
2.160, 1.000
2.166, 1.000
2.172, 1.000
2.178, 1.000
2.184, 1.000
2.190, 1.000
2.196, 1.000
2.202, 1.000
2.208, 1.000
2.214, 1.000
2.220, 1.000
2.226, 1.000
2.232, 1.000
2.238, 1.000
2.244, 1.000
2.251, 1.000
2.257, 1.000
2.263, 1.000
2.269, 1.000
2.275, 1.000
2.281, 1.000
2.287, 1.000
2.293, 1.000
2.299, 1.000
2.305, 1.000
2.311, 1.000
2.317, 1.000
2.323, 1.000
2.329, 1.000
2.335, 1.000
2.341, 1.000
2.347, 1.000
2.353, 1.000
2.359, 1.000
2.365, 1.000
2.371, 1.000
2.377, 1.000
2.383, 1.000
2.389, 1.000
2.395, 1.000
2.401, 1.000
2.407, 1.000
2.413, 1.000
2.419, 1.000
2.425, 1.000
2.431, 1.000
2.437, 1.000
2.443, 1.000
2.449, 1.000
2.455, 1.000
2.461, 1.000
2.467, 1.000
2.473, 1.000
2.479, 1.000
2.485, 1.000
2.491, 1.000
2.497, 1.000
2.503, 1.000
2.509, 1.000
2.515, 1.000
2.521, 1.000
2.527, 1.000
2.533, 1.000
2.539, 1.000
2.545, 1.000
2.551, 1.000
2.557, 1.000
2.563, 1.000
2.569, 1.000
2.575, 1.000
2.581, 1.000
2.587, 1.000
2.593, 1.000
2.599, 1.000
2.605, 1.000
2.611, 1.000
2.617, 1.000
2.623, 1.000
2.629, 1.000
2.635, 1.000
2.641, 1.000
2.647, 1.000
2.653, 1.000
2.659, 1.000
2.665, 1.000
2.671, 1.000
2.677, 1.000
2.683, 1.000
2.689, 1.000
2.695, 1.000
2.701, 1.000
2.707, 1.000
2.713, 1.000
2.719, 1.000
2.725, 1.000
2.731, 1.000
2.737, 1.000
2.743, 1.000
2.749, 1.000
2.756, 1.000
2.762, 1.000
2.768, 1.000
2.774, 1.000
2.780, 1.000
2.786, 1.000
2.792, 1.000
2.798, 1.000
2.804, 1.000
2.810, 1.000
2.816, 1.000
2.822, 1.000
2.828, 1.000
2.834, 1.000
2.840, 1.000
2.846, 1.000
2.852, 1.000
2.858, 1.000
2.864, 1.000
2.870, 1.000
2.876, 1.000
2.882, 1.000
2.888, 1.000
2.894, 1.000
2.900, 1.000
2.906, 1.000
2.912, 1.000
2.918, 1.000
2.924, 1.000
2.930, 1.000
2.936, 1.000
2.942, 1.000
2.948, 1.000
2.954, 1.000
2.960, 1.000
2.966, 1.000
2.972, 1.000
2.978, 1.000
2.984, 1.000
2.990, 1.000
2.996, 1.000
3.002, 1.000
3.008, 1.000
3.014, 1.000
3.020, 1.000
3.026, 1.000
3.032, 1.000
3.038, 1.000
3.044, 1.000
3.050, 1.000
3.056, 1.000
3.062, 1.000
3.068, 1.000
3.074, 1.000
3.080, 1.000
3.086, 1.000
3.092, 1.000
3.098, 1.000
3.104, 1.000
3.110, 1.000
3.116, 1.000
3.122, 1.000
3.128, 1.000
3.134, 1.000
3.140, 1.000
3.146, 1.000
3.152, 1.000
3.158, 1.000
3.164, 1.000
3.170, 1.000
3.176, 1.000
3.182, 1.000
3.188, 1.000
3.194, 1.000
3.200, 1.000
3.206, 1.000
3.212, 1.000
3.218, 1.000
3.224, 1.000
3.230, 1.000
3.236, 1.000
3.242, 1.000
3.248, 1.000
3.255, 1.000
3.261, 1.000
3.267, 1.000
3.273, 1.000
3.279, 1.000
3.285, 1.000
3.291, 1.000
3.297, 1.000
3.303, 1.000
3.309, 1.000
3.315, 1.000
3.321, 1.000
3.327, 1.000
3.333, 1.000
3.339, 1.000
3.345, 1.000
3.351, 1.000
3.357, 1.000
3.363, 1.000
3.369, 1.000
3.375, 1.000
3.381, 1.000
3.387, 1.000
3.393, 1.000
3.399, 1.000
3.405, 1.000
3.411, 1.000
3.417, 1.000
3.423, 1.000
3.429, 1.000
3.435, 1.000
3.441, 1.000
3.447, 1.000
3.453, 1.000
3.459, 1.000
3.465, 1.000
3.471, 1.000
3.477, 1.000
3.483, 1.000
3.489, 1.000
3.495, 1.000
3.501, 1.000
3.507, 1.000
3.513, 1.000
3.519, 1.000
3.525, 1.000
3.531, 1.000
3.537, 1.000
3.543, 1.000
3.549, 1.000
3.555, 1.000
3.561, 1.000
3.567, 1.000
3.573, 1.000
3.579, 1.000
3.585, 1.000
3.591, 1.000
3.597, 1.000
3.603, 1.000
3.609, 1.000
3.615, 1.000
3.621, 1.000
3.627, 1.000
3.633, 1.000
3.639, 1.000
3.645, 1.000
3.651, 1.000
3.657, 1.000
3.663, 1.000
3.669, 1.000
3.675, 1.000
3.681, 1.000
3.687, 1.000
3.693, 1.000
3.699, 1.000
3.705, 1.000
3.711, 1.000
3.717, 1.000
3.723, 1.000
3.729, 1.000
3.735, 1.000
3.741, 1.000
3.747, 1.000
3.754, 1.000
3.760, 1.000
3.766, 1.000
3.772, 1.000
3.778, 1.000
3.784, 1.000
3.790, 1.000
3.796, 1.000
3.802, 1.000
3.808, 1.000
3.814, 1.000
3.820, 1.000
3.826, 1.000
3.832, 1.000
3.838, 1.000
3.844, 1.000
3.850, 1.000
3.856, 1.000
3.862, 1.000
3.868, 1.000
3.874, 1.000
3.880, 1.000
3.886, 1.000
3.892, 1.000
3.898, 1.000
3.904, 1.000
3.910, 1.000
3.916, 1.000
3.922, 1.000
3.928, 1.000
3.934, 1.000
3.940, 1.000
3.946, 1.000
3.952, 1.000
3.958, 1.000
3.964, 1.000
3.970, 1.000
3.976, 1.000
3.982, 1.000
3.988, 1.000
3.994, 1.000
4.000, 1.000

==> optmech_125.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, 0.000
0.182, 0.000
0.184, 0.000
0.186, 0.000
0.188, 0.000
0.190, 0.000
0.192, 0.000
0.194, 0.000
0.196, 0.000
0.198, 0.000
0.200, 0.000
0.202, 0.000
0.204, 0.000
0.206, 0.000
0.208, 0.000
0.210, 0.000
0.212, 0.000
0.214, 0.000
0.216, 0.000
0.218, 0.000
0.220, 0.000
0.222, 0.000
0.224, 0.000
0.226, 0.000
0.228, 0.000
0.230, 0.000
0.232, 0.000
0.234, 0.000
0.236, 0.000
0.238, 0.000
0.240, 0.000
0.242, 0.000
0.244, 0.000
0.246, 0.000
0.248, 0.000
0.251, 0.000
0.253, 0.000
0.255, 0.000
0.257, 0.000
0.259, 0.000
0.261, 0.000
0.263, 0.000
0.265, 0.000
0.267, 0.000
0.269, 0.000
0.271, 0.000
0.273, 0.000
0.275, 0.000
0.277, 0.000
0.279, 0.000
0.281, 0.000
0.283, 0.000
0.285, 0.000
0.287, 0.000
0.289, 0.000
0.291, 0.000
0.293, 0.000
0.295, 0.000
0.297, 0.000
0.299, 0.000
0.301, 0.000
0.303, 0.000
0.305, 0.000
0.307, 0.000
0.309, 0.000
0.311, 0.000
0.313, 0.000
0.315, 0.000
0.317, 0.000
0.319, 0.000
0.321, 0.000
0.323, 0.000
0.325, 0.000
0.327, 0.000
0.329, 0.000
0.331, 0.000
0.333, 0.000
0.335, 0.000
0.337, 0.000
0.339, 0.000
0.341, 0.000
0.343, 0.000
0.345, 0.000
0.347, 0.000
0.349, 0.000
0.351, 0.000
0.353, 0.000
0.355, 0.000
0.357, 0.000
0.359, 0.000
0.361, 0.000
0.363, 0.000
0.365, 0.000
0.367, 0.000
0.369, 0.000
0.371, 0.000
0.373, 0.000
0.375, 0.000
0.377, 0.000
0.379, 0.000
0.381, 0.000
0.383, 0.000
0.385, 0.000
0.387, 0.000
0.389, 0.000
0.391, 0.000
0.393, 0.000
0.395, 0.000
0.397, 0.000
0.399, 0.000
0.401, 0.000
0.403, 0.000
0.405, 0.000
0.407, 0.000
0.409, 0.000
0.411, 0.000
0.413, 0.000
0.415, 0.000
0.417, 0.000
0.419, 0.000
0.421, -0.000
0.423, -0.000
0.425, -0.000
0.427, -0.000
0.429, -0.000
0.431, -0.000
0.433, -0.000
0.435, -0.000
0.437, -0.000
0.439, -0.000
0.441, -0.000
0.443, -0.000
0.445, -0.000
0.447, -0.000
0.449, -0.000
0.451, -0.000
0.453, -0.000
0.455, -0.000
0.457, -0.000
0.459, -0.000
0.461, -0.000
0.463, -0.000
0.465, -0.000
0.467, -0.000
0.469, -0.000
0.471, -0.000
0.473, -0.000
0.475, -0.000
0.477, -0.000
0.479, -0.000
0.481, -0.000
0.483, -0.000
0.485, -0.000
0.487, -0.000
0.489, -0.000
0.491, -0.000
0.493, -0.000
0.495, -0.000
0.497, -0.000
0.499, -0.000
0.501, -0.000
0.503, -0.000
0.505, -0.000
0.507, -0.000
0.509, -0.000
0.511, -0.000
0.513, -0.000
0.515, -0.000
0.517, -0.000
0.519, -0.000
0.521, -0.000
0.523, -0.000
0.525, -0.000
0.527, -0.000
0.529, -0.000
0.531, -0.000
0.533, -0.000
0.535, -0.000
0.537, -0.000
0.539, -0.000
0.541, -0.000
0.543, -0.000
0.545, -0.000
0.547, -0.000
0.549, 0.000
0.551, 0.000
0.553, 0.000
0.555, 0.000
0.557, 0.000
0.559, 0.000
0.561, 0.000
0.563, 0.000
0.565, 0.000
0.567, 0.000
0.569, 0.000
0.571, 0.000
0.573, 0.000
0.575, 0.000
0.577, 0.000
0.579, 0.000
0.581, 0.000
0.583, 0.000
0.585, 0.000
0.587, 0.000
0.589, 0.000
0.591, 0.000
0.593, 0.000
0.595, 0.000
0.597, 0.000
0.599, 0.000
0.601, 0.000
0.603, 0.000
0.605, 0.000
0.607, 0.000
0.609, 0.000
0.611, 0.001
0.613, 0.001
0.615, 0.001
0.617, 0.001
0.619, 0.001
0.621, 0.002
0.623, 0.002
0.625, 0.003
0.627, 0.006
0.629, 0.186
0.631, 0.469
0.633, 0.476
0.635, 0.478
0.637, 0.479
0.639, 0.479
0.641, 0.479
0.643, 0.479
0.645, 0.480
0.647, 0.480
0.649, 0.480
0.651, 0.480
0.653, 0.480
0.655, 0.480
0.657, 0.480
0.659, 0.480
0.661, 0.480
0.663, 0.480
0.665, 0.480
0.667, 0.480
0.669, 0.480
0.671, 0.480
0.673, 0.480
0.675, 0.480
0.677, 0.480
0.679, 0.481
0.681, 0.481
0.683, 0.481
0.685, 0.481
0.687, 0.481
0.689, 0.481
0.691, 0.481
0.693, 0.481
0.695, 0.481
0.697, 0.481
0.699, 0.481
0.701, 0.481
0.703, 0.481
0.705, 0.481
0.707, 0.481
0.709, 0.481
0.711, 0.481
0.713, 0.481
0.715, 0.481
0.717, 0.481
0.719, 0.481
0.721, 0.481
0.723, 0.481
0.725, 0.481
0.727, 0.482
0.729, 0.484
0.731, 0.494
0.733, 0.496
0.735, 0.500
0.737, 0.504
0.739, 0.508
0.741, 0.513
0.743, 0.518
0.745, 0.522
0.747, 0.527
0.749, 0.531
0.752, 0.535
0.754, 0.540
0.756, 0.544
0.758, 0.548
0.760, 0.553
0.762, 0.557
0.764, 0.561
0.766, 0.565
0.768, 0.570
0.770, 0.574
0.772, 0.578
0.774, 0.582
0.776, 0.587
0.778, 0.591
0.780, 0.595
0.782, 0.599
0.784, 0.603
0.786, 0.608
0.788, 0.611
0.790, 0.616
0.792, 0.620
0.794, 0.624
0.796, 0.628
0.798, 0.632
0.800, 0.636
0.802, 0.640
0.804, 0.644
0.806, 0.648
0.808, 0.653
0.810, 0.656
0.812, 0.661
0.814, 0.664
0.816, 0.668
0.818, 0.673
0.820, 0.676
0.822, 0.680
0.824, 0.685
0.826, 0.688
0.828, 0.692
0.830, 0.696
0.832, 0.700
0.834, 0.704
0.836, 0.708
0.838, 0.712
0.840, 0.716
0.842, 0.720
0.844, 0.724
0.846, 0.727
0.848, 0.731
0.850, 0.735
0.852, 0.739
0.854, 0.743
0.856, 0.747
0.858, 0.750
0.860, 0.754
0.862, 0.758
0.864, 0.762
0.866, 0.766
0.868, 0.769
0.870, 0.773
0.872, 0.777
0.874, 0.780
0.876, 0.784
0.878, 0.788
0.880, 0.792
0.882, 0.796
0.884, 0.799
0.886, 0.803
0.888, 0.807
0.890, 0.810
0.892, 0.814
0.894, 0.817
0.896, 0.821
0.898, 0.825
0.900, 0.828
0.902, 0.832
0.904, 0.836
0.906, 0.839
0.908, 0.843
0.910, 0.846
0.912, 0.850
0.914, 0.854
0.916, 0.857
0.918, 0.861
0.920, 0.864
0.922, 0.868
0.924, 0.871
0.926, 0.875
0.928, 0.878
0.930, 0.882
0.932, 0.885
0.934, 0.889
0.936, 0.893
0.938, 0.896
0.940, 0.899
0.942, 0.903
0.944, 0.906
0.946, 0.910
0.948, 0.913
0.950, 0.917
0.952, 0.920
0.954, 0.923
0.956, 0.927
0.958, 0.930
0.960, 0.934
0.962, 0.937
0.964, 0.940
0.966, 0.944
0.968, 0.947
0.970, 0.951
0.972, 0.954
0.974, 0.957
0.976, 0.961
0.978, 0.964
0.980, 0.967
0.982, 0.971
0.984, 0.974
0.986, 0.977
0.988, 0.981
0.990, 0.984
0.992, 0.987
0.994, 0.991
0.996, 0.994
0.998, 0.997
1.000, 1.000
1.000, 1.000
1.006, 1.000
1.012, 1.000
1.018, 1.000
1.024, 1.000
1.030, 1.000
1.036, 1.000
1.042, 1.000
1.048, 1.000
1.054, 1.000
1.060, 1.000
1.066, 1.000
1.072, 1.000
1.078, 1.000
1.084, 1.000
1.090, 1.000
1.096, 1.000
1.102, 1.000
1.108, 1.000
1.114, 1.000
1.120, 1.000
1.126, 1.000
1.132, 1.000
1.138, 1.000
1.144, 1.000
1.150, 1.000
1.156, 1.000
1.162, 1.000
1.168, 1.000
1.174, 1.000
1.180, 1.000
1.186, 1.000
1.192, 1.000
1.198, 1.000
1.204, 1.000
1.210, 1.000
1.216, 1.000
1.222, 1.000
1.228, 1.000
1.234, 1.000
1.240, 1.000
1.246, 1.000
1.253, 1.000
1.259, 1.000
1.265, 1.000
1.271, 1.000
1.277, 1.000
1.283, 1.000
1.289, 1.000
1.295, 1.000
1.301, 1.000
1.307, 1.000
1.313, 1.000
1.319, 1.000
1.325, 1.000
1.331, 1.000
1.337, 1.000
1.343, 1.000
1.349, 1.000
1.355, 1.000
1.361, 1.000
1.367, 1.000
1.373, 1.000
1.379, 1.000
1.385, 1.000
1.391, 1.000
1.397, 1.000
1.403, 1.000
1.409, 1.000
1.415, 1.000
1.421, 1.000
1.427, 1.000
1.433, 1.000
1.439, 1.000
1.445, 1.000
1.451, 1.000
1.457, 1.000
1.463, 1.000
1.469, 1.000
1.475, 1.000
1.481, 1.000
1.487, 1.000
1.493, 1.000
1.499, 1.000
1.505, 1.000
1.511, 1.000
1.517, 1.000
1.523, 1.000
1.529, 1.000
1.535, 1.000
1.541, 1.000
1.547, 1.000
1.553, 1.000
1.559, 1.000
1.565, 1.000
1.571, 1.000
1.577, 1.000
1.583, 1.000
1.589, 1.000
1.595, 1.000
1.601, 1.000
1.607, 1.000
1.613, 1.000
1.619, 1.000
1.625, 1.000
1.631, 1.000
1.637, 1.000
1.643, 1.000
1.649, 1.000
1.655, 1.000
1.661, 1.000
1.667, 1.000
1.673, 1.000
1.679, 1.000
1.685, 1.000
1.691, 1.000
1.697, 1.000
1.703, 1.000
1.709, 1.000
1.715, 1.000
1.721, 1.000
1.727, 1.000
1.733, 1.000
1.739, 1.000
1.745, 1.000
1.752, 1.000
1.758, 1.000
1.764, 1.000
1.770, 1.000
1.776, 1.000
1.782, 1.000
1.788, 1.000
1.794, 1.000
1.800, 1.000
1.806, 1.000
1.812, 1.000
1.818, 1.000
1.824, 1.000
1.830, 1.000
1.836, 1.000
1.842, 1.000
1.848, 1.000
1.854, 1.000
1.860, 1.000
1.866, 1.000
1.872, 1.000
1.878, 1.000
1.884, 1.000
1.890, 1.000
1.896, 1.000
1.902, 1.000
1.908, 1.000
1.914, 1.000
1.920, 1.000
1.926, 1.000
1.932, 1.000
1.938, 1.000
1.944, 1.000
1.950, 1.000
1.956, 1.000
1.962, 1.000
1.968, 1.000
1.974, 1.000
1.980, 1.000
1.986, 1.000
1.992, 1.000
1.998, 1.000
2.004, 1.000
2.010, 1.000
2.016, 1.000
2.022, 1.000
2.028, 1.000
2.034, 1.000
2.040, 1.000
2.046, 1.000
2.052, 1.000
2.058, 1.000
2.064, 1.000
2.070, 1.000
2.076, 1.000
2.082, 1.000
2.088, 1.000
2.094, 1.000
2.100, 1.000
2.106, 1.000
2.112, 1.000
2.118, 1.000
2.124, 1.000
2.130, 1.000
2.136, 1.000
2.142, 1.000
2.148, 1.000
2.154, 1.000
2.160, 1.000
2.166, 1.000
2.172, 1.000
2.178, 1.000
2.184, 1.000
2.190, 1.000
2.196, 1.000
2.202, 1.000
2.208, 1.000
2.214, 1.000
2.220, 1.000
2.226, 1.000
2.232, 1.000
2.238, 1.000
2.244, 1.000
2.251, 1.000
2.257, 1.000
2.263, 1.000
2.269, 1.000
2.275, 1.000
2.281, 1.000
2.287, 1.000
2.293, 1.000
2.299, 1.000
2.305, 1.000
2.311, 1.000
2.317, 1.000
2.323, 1.000
2.329, 1.000
2.335, 1.000
2.341, 1.000
2.347, 1.000
2.353, 1.000
2.359, 1.000
2.365, 1.000
2.371, 1.000
2.377, 1.000
2.383, 1.000
2.389, 1.000
2.395, 1.000
2.401, 1.000
2.407, 1.000
2.413, 1.000
2.419, 1.000
2.425, 1.000
2.431, 1.000
2.437, 1.000
2.443, 1.000
2.449, 1.000
2.455, 1.000
2.461, 1.000
2.467, 1.000
2.473, 1.000
2.479, 1.000
2.485, 1.000
2.491, 1.000
2.497, 1.000
2.503, 1.000
2.509, 1.000
2.515, 1.000
2.521, 1.000
2.527, 1.000
2.533, 1.000
2.539, 1.000
2.545, 1.000
2.551, 1.000
2.557, 1.000
2.563, 1.000
2.569, 1.000
2.575, 1.000
2.581, 1.000
2.587, 1.000
2.593, 1.000
2.599, 1.000
2.605, 1.000
2.611, 1.000
2.617, 1.000
2.623, 1.000
2.629, 1.000
2.635, 1.000
2.641, 1.000
2.647, 1.000
2.653, 1.000
2.659, 1.000
2.665, 1.000
2.671, 1.000
2.677, 1.000
2.683, 1.000
2.689, 1.000
2.695, 1.000
2.701, 1.000
2.707, 1.000
2.713, 1.000
2.719, 1.000
2.725, 1.000
2.731, 1.000
2.737, 1.000
2.743, 1.000
2.749, 1.000
2.756, 1.000
2.762, 1.000
2.768, 1.000
2.774, 1.000
2.780, 1.000
2.786, 1.000
2.792, 1.000
2.798, 1.000
2.804, 1.000
2.810, 1.000
2.816, 1.000
2.822, 1.000
2.828, 1.000
2.834, 1.000
2.840, 1.000
2.846, 1.000
2.852, 1.000
2.858, 1.000
2.864, 1.000
2.870, 1.000
2.876, 1.000
2.882, 1.000
2.888, 1.000
2.894, 1.000
2.900, 1.000
2.906, 1.000
2.912, 1.000
2.918, 1.000
2.924, 1.000
2.930, 1.000
2.936, 1.000
2.942, 1.000
2.948, 1.000
2.954, 1.000
2.960, 1.000
2.966, 1.000
2.972, 1.000
2.978, 1.000
2.984, 1.000
2.990, 1.000
2.996, 1.000
3.002, 1.000
3.008, 1.000
3.014, 1.000
3.020, 1.000
3.026, 1.000
3.032, 1.000
3.038, 1.000
3.044, 1.000
3.050, 1.000
3.056, 1.000
3.062, 1.000
3.068, 1.000
3.074, 1.000
3.080, 1.000
3.086, 1.000
3.092, 1.000
3.098, 1.000
3.104, 1.000
3.110, 1.000
3.116, 1.000
3.122, 1.000
3.128, 1.000
3.134, 1.000
3.140, 1.000
3.146, 1.000
3.152, 1.000
3.158, 1.000
3.164, 1.000
3.170, 1.000
3.176, 1.000
3.182, 1.000
3.188, 1.000
3.194, 1.000
3.200, 1.000
3.206, 1.000
3.212, 1.000
3.218, 1.000
3.224, 1.000
3.230, 1.000
3.236, 1.000
3.242, 1.000
3.248, 1.000
3.255, 1.000
3.261, 1.000
3.267, 1.000
3.273, 1.000
3.279, 1.000
3.285, 1.000
3.291, 1.000
3.297, 1.000
3.303, 1.000
3.309, 1.000
3.315, 1.000
3.321, 1.000
3.327, 1.000
3.333, 1.000
3.339, 1.000
3.345, 1.000
3.351, 1.000
3.357, 1.000
3.363, 1.000
3.369, 1.000
3.375, 1.000
3.381, 1.000
3.387, 1.000
3.393, 1.000
3.399, 1.000
3.405, 1.000
3.411, 1.000
3.417, 1.000
3.423, 1.000
3.429, 1.000
3.435, 1.000
3.441, 1.000
3.447, 1.000
3.453, 1.000
3.459, 1.000
3.465, 1.000
3.471, 1.000
3.477, 1.000
3.483, 1.000
3.489, 1.000
3.495, 1.000
3.501, 1.000
3.507, 1.000
3.513, 1.000
3.519, 1.000
3.525, 1.000
3.531, 1.000
3.537, 1.000
3.543, 1.000
3.549, 1.000
3.555, 1.000
3.561, 1.000
3.567, 1.000
3.573, 1.000
3.579, 1.000
3.585, 1.000
3.591, 1.000
3.597, 1.000
3.603, 1.000
3.609, 1.000
3.615, 1.000
3.621, 1.000
3.627, 1.000
3.633, 1.000
3.639, 1.000
3.645, 1.000
3.651, 1.000
3.657, 1.000
3.663, 1.000
3.669, 1.000
3.675, 1.000
3.681, 1.000
3.687, 1.000
3.693, 1.000
3.699, 1.000
3.705, 1.000
3.711, 1.000
3.717, 1.000
3.723, 1.000
3.729, 1.000
3.735, 1.000
3.741, 1.000
3.747, 1.000
3.754, 1.000
3.760, 1.000
3.766, 1.000
3.772, 1.000
3.778, 1.000
3.784, 1.000
3.790, 1.000
3.796, 1.000
3.802, 1.000
3.808, 1.000
3.814, 1.000
3.820, 1.000
3.826, 1.000
3.832, 1.000
3.838, 1.000
3.844, 1.000
3.850, 1.000
3.856, 1.000
3.862, 1.000
3.868, 1.000
3.874, 1.000
3.880, 1.000
3.886, 1.000
3.892, 1.000
3.898, 1.000
3.904, 1.000
3.910, 1.000
3.916, 1.000
3.922, 1.000
3.928, 1.000
3.934, 1.000
3.940, 1.000
3.946, 1.000
3.952, 1.000
3.958, 1.000
3.964, 1.000
3.970, 1.000
3.976, 1.000
3.982, 1.000
3.988, 1.000
3.994, 1.000
4.000, 1.000

==> optmech_150.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, 0.000
0.182, 0.000
0.184, 0.000
0.186, 0.000
0.188, 0.000
0.190, 0.000
0.192, 0.000
0.194, 0.000
0.196, 0.000
0.198, 0.000
0.200, 0.000
0.202, 0.000
0.204, 0.000
0.206, 0.000
0.208, 0.000
0.210, 0.000
0.212, 0.000
0.214, 0.000
0.216, 0.000
0.218, 0.000
0.220, 0.000
0.222, 0.000
0.224, 0.000
0.226, 0.000
0.228, 0.000
0.230, 0.000
0.232, 0.000
0.234, 0.000
0.236, 0.000
0.238, 0.000
0.240, 0.000
0.242, 0.000
0.244, 0.000
0.246, 0.000
0.248, 0.000
0.251, 0.000
0.253, 0.000
0.255, 0.000
0.257, 0.000
0.259, 0.000
0.261, 0.000
0.263, 0.000
0.265, 0.000
0.267, 0.000
0.269, 0.000
0.271, 0.000
0.273, 0.000
0.275, 0.000
0.277, 0.000
0.279, 0.000
0.281, 0.000
0.283, 0.000
0.285, 0.000
0.287, 0.000
0.289, 0.000
0.291, 0.000
0.293, 0.000
0.295, 0.000
0.297, 0.000
0.299, 0.000
0.301, 0.000
0.303, 0.000
0.305, 0.000
0.307, 0.000
0.309, 0.000
0.311, 0.000
0.313, 0.000
0.315, 0.000
0.317, 0.000
0.319, 0.000
0.321, 0.000
0.323, 0.000
0.325, 0.000
0.327, 0.000
0.329, 0.000
0.331, 0.000
0.333, 0.000
0.335, 0.000
0.337, 0.000
0.339, 0.000
0.341, 0.000
0.343, 0.000
0.345, 0.000
0.347, 0.000
0.349, 0.000
0.351, 0.000
0.353, 0.000
0.355, 0.000
0.357, 0.000
0.359, 0.000
0.361, 0.000
0.363, 0.000
0.365, 0.000
0.367, 0.000
0.369, 0.000
0.371, 0.000
0.373, 0.000
0.375, 0.000
0.377, 0.000
0.379, 0.000
0.381, 0.000
0.383, 0.000
0.385, 0.000
0.387, 0.000
0.389, 0.000
0.391, 0.000
0.393, 0.000
0.395, 0.000
0.397, 0.000
0.399, 0.000
0.401, 0.000
0.403, 0.000
0.405, 0.000
0.407, 0.000
0.409, 0.000
0.411, 0.000
0.413, 0.000
0.415, 0.000
0.417, 0.000
0.419, 0.000
0.421, 0.000
0.423, 0.000
0.425, 0.000
0.427, 0.000
0.429, 0.000
0.431, 0.000
0.433, 0.000
0.435, 0.000
0.437, 0.000
0.439, 0.000
0.441, 0.000
0.443, 0.000
0.445, 0.000
0.447, 0.000
0.449, 0.000
0.451, 0.000
0.453, 0.000
0.455, 0.000
0.457, 0.000
0.459, 0.000
0.461, 0.000
0.463, 0.000
0.465, 0.000
0.467, 0.000
0.469, 0.000
0.471, 0.000
0.473, 0.000
0.475, 0.000
0.477, 0.000
0.479, 0.000
0.481, 0.000
0.483, 0.000
0.485, 0.000
0.487, 0.000
0.489, 0.000
0.491, 0.000
0.493, 0.000
0.495, 0.000
0.497, 0.000
0.499, 0.000
0.501, 0.000
0.503, 0.000
0.505, 0.000
0.507, 0.000
0.509, 0.000
0.511, 0.000
0.513, 0.000
0.515, 0.000
0.517, 0.000
0.519, 0.000
0.521, 0.000
0.523, 0.000
0.525, 0.000
0.527, 0.000
0.529, 0.000
0.531, 0.000
0.533, 0.000
0.535, 0.000
0.537, 0.000
0.539, 0.000
0.541, 0.000
0.543, 0.000
0.545, 0.000
0.547, 0.000
0.549, 0.000
0.551, 0.000
0.553, 0.000
0.555, 0.000
0.557, 0.000
0.559, 0.000
0.561, 0.000
0.563, 0.000
0.565, 0.000
0.567, 0.000
0.569, 0.000
0.571, 0.000
0.573, 0.000
0.575, 0.000
0.577, 0.000
0.579, 0.000
0.581, 0.000
0.583, 0.000
0.585, 0.000
0.587, 0.000
0.589, 0.000
0.591, 0.000
0.593, 0.000
0.595, 0.000
0.597, 0.000
0.599, 0.000
0.601, 0.000
0.603, 0.000
0.605, 0.000
0.607, 0.000
0.609, 0.000
0.611, 0.000
0.613, 0.000
0.615, 0.000
0.617, 0.000
0.619, 0.000
0.621, 0.000
0.623, 0.000
0.625, 0.000
0.627, 0.000
0.629, 0.000
0.631, 0.000
0.633, 0.000
0.635, 0.000
0.637, 0.000
0.639, 0.000
0.641, 0.000
0.643, 0.000
0.645, 0.000
0.647, 0.000
0.649, 0.000
0.651, 0.000
0.653, 0.000
0.655, 0.000
0.657, 0.000
0.659, 0.000
0.661, 0.000
0.663, 0.000
0.665, 0.000
0.667, 0.000
0.669, 0.000
0.671, 0.000
0.673, 0.000
0.675, 0.000
0.677, 0.000
0.679, 0.000
0.681, 0.000
0.683, 0.000
0.685, 0.000
0.687, 0.000
0.689, 0.000
0.691, 0.000
0.693, 0.000
0.695, 0.000
0.697, 0.000
0.699, 0.000
0.701, 0.000
0.703, 0.000
0.705, 0.000
0.707, 0.000
0.709, 0.000
0.711, 0.000
0.713, 0.000
0.715, 0.000
0.717, 0.000
0.719, 0.000
0.721, 0.000
0.723, 0.000
0.725, 0.000
0.727, 0.000
0.729, 0.000
0.731, 0.000
0.733, 0.000
0.735, 0.000
0.737, 0.000
0.739, 0.000
0.741, 0.000
0.743, 0.000
0.745, 0.000
0.747, 0.000
0.749, 0.001
0.752, 0.001
0.754, 0.001
0.756, 0.001
0.758, 0.001
0.760, 0.001
0.762, 0.001
0.764, 0.002
0.766, 0.002
0.768, 0.002
0.770, 0.003
0.772, 0.004
0.774, 0.005
0.776, 0.007
0.778, 0.012
0.780, 0.046
0.782, 0.254
0.784, 0.436
0.786, 0.468
0.788, 0.474
0.790, 0.477
0.792, 0.479
0.794, 0.480
0.796, 0.481
0.798, 0.481
0.800, 0.482
0.802, 0.482
0.804, 0.483
0.806, 0.483
0.808, 0.483
0.810, 0.484
0.812, 0.484
0.814, 0.484
0.816, 0.485
0.818, 0.485
0.820, 0.485
0.822, 0.485
0.824, 0.485
0.826, 0.486
0.828, 0.486
0.830, 0.486
0.832, 0.486
0.834, 0.486
0.836, 0.487
0.838, 0.487
0.840, 0.487
0.842, 0.488
0.844, 0.488
0.846, 0.489
0.848, 0.491
0.850, 0.495
0.852, 0.504
0.854, 0.520
0.856, 0.529
0.858, 0.535
0.860, 0.540
0.862, 0.545
0.864, 0.550
0.866, 0.557
0.868, 0.564
0.870, 0.572
0.872, 0.580
0.874, 0.588
0.876, 0.595
0.878, 0.602
0.880, 0.608
0.882, 0.615
0.884, 0.622
0.886, 0.629
0.888, 0.636
0.890, 0.643
0.892, 0.650
0.894, 0.657
0.896, 0.663
0.898, 0.670
0.900, 0.677
0.902, 0.684
0.904, 0.691
0.906, 0.697
0.908, 0.705
0.910, 0.711
0.912, 0.718
0.914, 0.724
0.916, 0.731
0.918, 0.738
0.920, 0.745
0.922, 0.751
0.924, 0.758
0.926, 0.765
0.928, 0.771
0.930, 0.778
0.932, 0.784
0.934, 0.791
0.936, 0.798
0.938, 0.804
0.940, 0.810
0.942, 0.817
0.944, 0.824
0.946, 0.830
0.948, 0.836
0.950, 0.843
0.952, 0.850
0.954, 0.856
0.956, 0.862
0.958, 0.869
0.960, 0.875
0.962, 0.882
0.964, 0.888
0.966, 0.894
0.968, 0.901
0.970, 0.907
0.972, 0.913
0.974, 0.919
0.976, 0.926
0.978, 0.932
0.980, 0.938
0.982, 0.944
0.984, 0.951
0.986, 0.957
0.988, 0.963
0.990, 0.970
0.992, 0.976
0.994, 0.982
0.996, 0.988
0.998, 0.995
1.000, 1.000
1.000, 1.000
1.006, 1.000
1.012, 1.000
1.018, 1.000
1.024, 1.000
1.030, 1.000
1.036, 1.000
1.042, 1.000
1.048, 1.000
1.054, 1.000
1.060, 1.000
1.066, 1.000
1.072, 1.000
1.078, 1.000
1.084, 1.000
1.090, 1.000
1.096, 1.000
1.102, 1.000
1.108, 1.000
1.114, 1.000
1.120, 1.000
1.126, 1.000
1.132, 1.000
1.138, 1.000
1.144, 1.000
1.150, 1.000
1.156, 1.000
1.162, 1.000
1.168, 1.000
1.174, 1.000
1.180, 1.000
1.186, 1.000
1.192, 1.000
1.198, 1.000
1.204, 1.000
1.210, 1.000
1.216, 1.000
1.222, 1.000
1.228, 1.000
1.234, 1.000
1.240, 1.000
1.246, 1.000
1.253, 1.000
1.259, 1.000
1.265, 1.000
1.271, 1.000
1.277, 1.000
1.283, 1.000
1.289, 1.000
1.295, 1.000
1.301, 1.000
1.307, 1.000
1.313, 1.000
1.319, 1.000
1.325, 1.000
1.331, 1.000
1.337, 1.000
1.343, 1.000
1.349, 1.000
1.355, 1.000
1.361, 1.000
1.367, 1.000
1.373, 1.000
1.379, 1.000
1.385, 1.000
1.391, 1.000
1.397, 1.000
1.403, 1.000
1.409, 1.000
1.415, 1.000
1.421, 1.000
1.427, 1.000
1.433, 1.000
1.439, 1.000
1.445, 1.000
1.451, 1.000
1.457, 1.000
1.463, 1.000
1.469, 1.000
1.475, 1.000
1.481, 1.000
1.487, 1.000
1.493, 1.000
1.499, 1.000
1.505, 1.000
1.511, 1.000
1.517, 1.000
1.523, 1.000
1.529, 1.000
1.535, 1.000
1.541, 1.000
1.547, 1.000
1.553, 1.000
1.559, 1.000
1.565, 1.000
1.571, 1.000
1.577, 1.000
1.583, 1.000
1.589, 1.000
1.595, 1.000
1.601, 1.000
1.607, 1.000
1.613, 1.000
1.619, 1.000
1.625, 1.000
1.631, 1.000
1.637, 1.000
1.643, 1.000
1.649, 1.000
1.655, 1.000
1.661, 1.000
1.667, 1.000
1.673, 1.000
1.679, 1.000
1.685, 1.000
1.691, 1.000
1.697, 1.000
1.703, 1.000
1.709, 1.000
1.715, 1.000
1.721, 1.000
1.727, 1.000
1.733, 1.000
1.739, 1.000
1.745, 1.000
1.752, 1.000
1.758, 1.000
1.764, 1.000
1.770, 1.000
1.776, 1.000
1.782, 1.000
1.788, 1.000
1.794, 1.000
1.800, 1.000
1.806, 1.000
1.812, 1.000
1.818, 1.000
1.824, 1.000
1.830, 1.000
1.836, 1.000
1.842, 1.000
1.848, 1.000
1.854, 1.000
1.860, 1.000
1.866, 1.000
1.872, 1.000
1.878, 1.000
1.884, 1.000
1.890, 1.000
1.896, 1.000
1.902, 1.000
1.908, 1.000
1.914, 1.000
1.920, 1.000
1.926, 1.000
1.932, 1.000
1.938, 1.000
1.944, 1.000
1.950, 1.000
1.956, 1.000
1.962, 1.000
1.968, 1.000
1.974, 1.000
1.980, 1.000
1.986, 1.000
1.992, 1.000
1.998, 1.000
2.004, 1.000
2.010, 1.000
2.016, 1.000
2.022, 1.000
2.028, 1.000
2.034, 1.000
2.040, 1.000
2.046, 1.000
2.052, 1.000
2.058, 1.000
2.064, 1.000
2.070, 1.000
2.076, 1.000
2.082, 1.000
2.088, 1.000
2.094, 1.000
2.100, 1.000
2.106, 1.000
2.112, 1.000
2.118, 1.000
2.124, 1.000
2.130, 1.000
2.136, 1.000
2.142, 1.000
2.148, 1.000
2.154, 1.000
2.160, 1.000
2.166, 1.000
2.172, 1.000
2.178, 1.000
2.184, 1.000
2.190, 1.000
2.196, 1.000
2.202, 1.000
2.208, 1.000
2.214, 1.000
2.220, 1.000
2.226, 1.000
2.232, 1.000
2.238, 1.000
2.244, 1.000
2.251, 1.000
2.257, 1.000
2.263, 1.000
2.269, 1.000
2.275, 1.000
2.281, 1.000
2.287, 1.000
2.293, 1.000
2.299, 1.000
2.305, 1.000
2.311, 1.000
2.317, 1.000
2.323, 1.000
2.329, 1.000
2.335, 1.000
2.341, 1.000
2.347, 1.000
2.353, 1.000
2.359, 1.000
2.365, 1.000
2.371, 1.000
2.377, 1.000
2.383, 1.000
2.389, 1.000
2.395, 1.000
2.401, 1.000
2.407, 1.000
2.413, 1.000
2.419, 1.000
2.425, 1.000
2.431, 1.000
2.437, 1.000
2.443, 1.000
2.449, 1.000
2.455, 1.000
2.461, 1.000
2.467, 1.000
2.473, 1.000
2.479, 1.000
2.485, 1.000
2.491, 1.000
2.497, 1.000
2.503, 1.000
2.509, 1.000
2.515, 1.000
2.521, 1.000
2.527, 1.000
2.533, 1.000
2.539, 1.000
2.545, 1.000
2.551, 1.000
2.557, 1.000
2.563, 1.000
2.569, 1.000
2.575, 1.000
2.581, 1.000
2.587, 1.000
2.593, 1.000
2.599, 1.000
2.605, 1.000
2.611, 1.000
2.617, 1.000
2.623, 1.000
2.629, 1.000
2.635, 1.000
2.641, 1.000
2.647, 1.000
2.653, 1.000
2.659, 1.000
2.665, 1.000
2.671, 1.000
2.677, 1.000
2.683, 1.000
2.689, 1.000
2.695, 1.000
2.701, 1.000
2.707, 1.000
2.713, 1.000
2.719, 1.000
2.725, 1.000
2.731, 1.000
2.737, 1.000
2.743, 1.000
2.749, 1.000
2.756, 1.000
2.762, 1.000
2.768, 1.000
2.774, 1.000
2.780, 1.000
2.786, 1.000
2.792, 1.000
2.798, 1.000
2.804, 1.000
2.810, 1.000
2.816, 1.000
2.822, 1.000
2.828, 1.000
2.834, 1.000
2.840, 1.000
2.846, 1.000
2.852, 1.000
2.858, 1.000
2.864, 1.000
2.870, 1.000
2.876, 1.000
2.882, 1.000
2.888, 1.000
2.894, 1.000
2.900, 1.000
2.906, 1.000
2.912, 1.000
2.918, 1.000
2.924, 1.000
2.930, 1.000
2.936, 1.000
2.942, 1.000
2.948, 1.000
2.954, 1.000
2.960, 1.000
2.966, 1.000
2.972, 1.000
2.978, 1.000
2.984, 1.000
2.990, 1.000
2.996, 1.000
3.002, 1.000
3.008, 1.000
3.014, 1.000
3.020, 1.000
3.026, 1.000
3.032, 1.000
3.038, 1.000
3.044, 1.000
3.050, 1.000
3.056, 1.000
3.062, 1.000
3.068, 1.000
3.074, 1.000
3.080, 1.000
3.086, 1.000
3.092, 1.000
3.098, 1.000
3.104, 1.000
3.110, 1.000
3.116, 1.000
3.122, 1.000
3.128, 1.000
3.134, 1.000
3.140, 1.000
3.146, 1.000
3.152, 1.000
3.158, 1.000
3.164, 1.000
3.170, 1.000
3.176, 1.000
3.182, 1.000
3.188, 1.000
3.194, 1.000
3.200, 1.000
3.206, 1.000
3.212, 1.000
3.218, 1.000
3.224, 1.000
3.230, 1.000
3.236, 1.000
3.242, 1.000
3.248, 1.000
3.255, 1.000
3.261, 1.000
3.267, 1.000
3.273, 1.000
3.279, 1.000
3.285, 1.000
3.291, 1.000
3.297, 1.000
3.303, 1.000
3.309, 1.000
3.315, 1.000
3.321, 1.000
3.327, 1.000
3.333, 1.000
3.339, 1.000
3.345, 1.000
3.351, 1.000
3.357, 1.000
3.363, 1.000
3.369, 1.000
3.375, 1.000
3.381, 1.000
3.387, 1.000
3.393, 1.000
3.399, 1.000
3.405, 1.000
3.411, 1.000
3.417, 1.000
3.423, 1.000
3.429, 1.000
3.435, 1.000
3.441, 1.000
3.447, 1.000
3.453, 1.000
3.459, 1.000
3.465, 1.000
3.471, 1.000
3.477, 1.000
3.483, 1.000
3.489, 1.000
3.495, 1.000
3.501, 1.000
3.507, 1.000
3.513, 1.000
3.519, 1.000
3.525, 1.000
3.531, 1.000
3.537, 1.000
3.543, 1.000
3.549, 1.000
3.555, 1.000
3.561, 1.000
3.567, 1.000
3.573, 1.000
3.579, 1.000
3.585, 1.000
3.591, 1.000
3.597, 1.000
3.603, 1.000
3.609, 1.000
3.615, 1.000
3.621, 1.000
3.627, 1.000
3.633, 1.000
3.639, 1.000
3.645, 1.000
3.651, 1.000
3.657, 1.000
3.663, 1.000
3.669, 1.000
3.675, 1.000
3.681, 1.000
3.687, 1.000
3.693, 1.000
3.699, 1.000
3.705, 1.000
3.711, 1.000
3.717, 1.000
3.723, 1.000
3.729, 1.000
3.735, 1.000
3.741, 1.000
3.747, 1.000
3.754, 1.000
3.760, 1.000
3.766, 1.000
3.772, 1.000
3.778, 1.000
3.784, 1.000
3.790, 1.000
3.796, 1.000
3.802, 1.000
3.808, 1.000
3.814, 1.000
3.820, 1.000
3.826, 1.000
3.832, 1.000
3.838, 1.000
3.844, 1.000
3.850, 1.000
3.856, 1.000
3.862, 1.000
3.868, 1.000
3.874, 1.000
3.880, 1.000
3.886, 1.000
3.892, 1.000
3.898, 1.000
3.904, 1.000
3.910, 1.000
3.916, 1.000
3.922, 1.000
3.928, 1.000
3.934, 1.000
3.940, 1.000
3.946, 1.000
3.952, 1.000
3.958, 1.000
3.964, 1.000
3.970, 1.000
3.976, 1.000
3.982, 1.000
3.988, 1.000
3.994, 1.000
4.000, 1.000

==> optmech_175.csv <==
0.000, 0.000
0.002, 0.000
0.004, 0.000
0.006, 0.000
0.008, 0.000
0.010, 0.000
0.012, 0.000
0.014, 0.000
0.016, 0.000
0.018, 0.000
0.020, 0.000
0.022, 0.000
0.024, 0.000
0.026, 0.000
0.028, 0.000
0.030, 0.000
0.032, 0.000
0.034, 0.000
0.036, 0.000
0.038, 0.000
0.040, 0.000
0.042, 0.000
0.044, 0.000
0.046, 0.000
0.048, 0.000
0.050, 0.000
0.052, 0.000
0.054, 0.000
0.056, 0.000
0.058, 0.000
0.060, 0.000
0.062, 0.000
0.064, 0.000
0.066, 0.000
0.068, 0.000
0.070, 0.000
0.072, 0.000
0.074, 0.000
0.076, 0.000
0.078, 0.000
0.080, 0.000
0.082, 0.000
0.084, 0.000
0.086, 0.000
0.088, 0.000
0.090, 0.000
0.092, 0.000
0.094, 0.000
0.096, 0.000
0.098, 0.000
0.100, 0.000
0.102, 0.000
0.104, 0.000
0.106, 0.000
0.108, 0.000
0.110, 0.000
0.112, 0.000
0.114, 0.000
0.116, 0.000
0.118, 0.000
0.120, 0.000
0.122, 0.000
0.124, 0.000
0.126, 0.000
0.128, 0.000
0.130, 0.000
0.132, 0.000
0.134, 0.000
0.136, 0.000
0.138, 0.000
0.140, 0.000
0.142, 0.000
0.144, 0.000
0.146, 0.000
0.148, 0.000
0.150, 0.000
0.152, 0.000
0.154, 0.000
0.156, 0.000
0.158, 0.000
0.160, 0.000
0.162, 0.000
0.164, 0.000
0.166, 0.000
0.168, 0.000
0.170, 0.000
0.172, 0.000
0.174, 0.000
0.176, 0.000
0.178, 0.000
0.180, 0.000
0.182, 0.000
0.184, 0.000
0.186, 0.000
0.188, 0.000
0.190, 0.000
0.192, 0.000
0.194, 0.000
0.196, 0.000
0.198, 0.000
0.200, 0.000
0.202, 0.000
0.204, 0.000
0.206, 0.000
0.208, 0.000
0.210, 0.000
0.212, 0.000
0.214, 0.000
0.216, 0.000
0.218, 0.000
0.220, 0.000
0.222, 0.000
0.224, 0.000
0.226, 0.000
0.228, 0.000
0.230, 0.000
0.232, 0.000
0.234, 0.000
0.236, 0.000
0.238, 0.000
0.240, 0.000
0.242, 0.000
0.244, 0.000
0.246, 0.000
0.248, 0.000
0.251, 0.000
0.253, 0.000
0.255, 0.000
0.257, 0.000
0.259, 0.000
0.261, 0.000
0.263, 0.000
0.265, 0.000
0.267, 0.000
0.269, 0.000
0.271, 0.000
0.273, 0.000
0.275, 0.000
0.277, 0.000
0.279, 0.000
0.281, 0.000
0.283, 0.000
0.285, 0.000
0.287, 0.000
0.289, 0.000
0.291, 0.000
0.293, 0.000
0.295, 0.000
0.297, 0.000
0.299, 0.000
0.301, 0.000
0.303, 0.000
0.305, 0.000
0.307, 0.000
0.309, 0.000
0.311, 0.000
0.313, 0.000
0.315, 0.000
0.317, 0.000
0.319, 0.000
0.321, 0.000
0.323, 0.000
0.325, 0.000
0.327, 0.000
0.329, 0.000
0.331, 0.000
0.333, 0.000
0.335, 0.000
0.337, 0.000
0.339, 0.000
0.341, 0.000
0.343, 0.000
0.345, 0.000
0.347, 0.000
0.349, 0.000
0.351, 0.000
0.353, 0.000
0.355, 0.000
0.357, 0.000
0.359, 0.000
0.361, 0.000
0.363, 0.000
0.365, 0.000
0.367, 0.000
0.369, 0.000
0.371, 0.000
0.373, 0.000
0.375, 0.000
0.377, 0.000
0.379, 0.000
0.381, 0.000
0.383, 0.000
0.385, 0.000
0.387, 0.000
0.389, 0.000
0.391, 0.000
0.393, 0.000
0.395, 0.000
0.397, 0.000
0.399, 0.000
0.401, 0.000
0.403, 0.000
0.405, 0.000
0.407, 0.000
0.409, 0.000
0.411, 0.000
0.413, 0.000
0.415, 0.000
0.417, 0.000
0.419, 0.000
0.421, 0.000
0.423, 0.000
0.425, 0.000
0.427, 0.000
0.429, 0.000
0.431, 0.000
0.433, 0.000
0.435, 0.000
0.437, 0.000
0.439, 0.000
0.441, 0.000
0.443, 0.000
0.445, 0.000
0.447, 0.000
0.449, 0.000
0.451, 0.000
0.453, 0.000
0.455, 0.000
0.457, 0.000
0.459, 0.000
0.461, 0.000
0.463, 0.000
0.465, 0.000
0.467, 0.000
0.469, 0.000
0.471, 0.000
0.473, 0.000
0.475, 0.000
0.477, 0.000
0.479, 0.000
0.481, 0.000
0.483, 0.000
0.485, 0.000
0.487, 0.000
0.489, 0.000
0.491, 0.000
0.493, 0.000
0.495, 0.000
0.497, 0.000
0.499, 0.000
0.501, 0.000
0.503, 0.000
0.505, 0.000
0.507, 0.000
0.509, 0.000
0.511, 0.000
0.513, 0.000
0.515, 0.000
0.517, 0.000
0.519, 0.000
0.521, 0.000
0.523, 0.000
0.525, 0.000
0.527, 0.000
0.529, 0.000
0.531, 0.000
0.533, 0.000
0.535, 0.000
0.537, 0.000
0.539, 0.000
0.541, 0.000
0.543, 0.000
0.545, 0.000
0.547, 0.000
0.549, 0.000
0.551, 0.000
0.553, 0.000
0.555, 0.000
0.557, 0.000
0.559, 0.000
0.561, 0.000
0.563, 0.000
0.565, 0.000
0.567, 0.000
0.569, 0.000
0.571, 0.000
0.573, 0.000
0.575, 0.000
0.577, 0.000
0.579, 0.000
0.581, 0.000
0.583, 0.000
0.585, 0.000
0.587, 0.000
0.589, 0.000
0.591, 0.000
0.593, 0.000
0.595, 0.000
0.597, 0.000
0.599, 0.000
0.601, 0.000
0.603, 0.000
0.605, 0.000
0.607, 0.000
0.609, 0.000
0.611, 0.000
0.613, 0.000
0.615, 0.000
0.617, 0.000
0.619, 0.000
0.621, 0.000
0.623, 0.000
0.625, 0.000
0.627, 0.000
0.629, 0.000
0.631, 0.000
0.633, 0.000
0.635, 0.000
0.637, 0.000
0.639, 0.000
0.641, 0.000
0.643, 0.000
0.645, 0.000
0.647, 0.000
0.649, 0.000
0.651, 0.000
0.653, 0.000
0.655, 0.000
0.657, 0.000
0.659, 0.000
0.661, 0.000
0.663, 0.000
0.665, 0.000
0.667, 0.000
0.669, 0.000
0.671, 0.000
0.673, 0.000
0.675, 0.000
0.677, 0.000
0.679, 0.000
0.681, 0.000
0.683, 0.000
0.685, 0.000
0.687, 0.000
0.689, 0.000
0.691, 0.000
0.693, 0.000
0.695, 0.000
0.697, 0.000
0.699, 0.000
0.701, 0.000
0.703, 0.000
0.705, 0.000
0.707, 0.000
0.709, 0.000
0.711, 0.000
0.713, 0.000
0.715, 0.000
0.717, 0.000
0.719, 0.000
0.721, 0.000
0.723, 0.000
0.725, 0.000
0.727, 0.000
0.729, 0.000
0.731, 0.000
0.733, 0.000
0.735, 0.000
0.737, 0.000
0.739, 0.000
0.741, 0.000
0.743, 0.000
0.745, 0.000
0.747, 0.000
0.749, 0.000
0.752, 0.000
0.754, 0.000
0.756, 0.000
0.758, 0.000
0.760, 0.000
0.762, 0.000
0.764, 0.000
0.766, 0.000
0.768, 0.000
0.770, 0.000
0.772, 0.000
0.774, 0.000
0.776, 0.000
0.778, -0.000
0.780, -0.000
0.782, -0.000
0.784, -0.000
0.786, -0.000
0.788, -0.000
0.790, -0.000
0.792, -0.000
0.794, -0.000
0.796, -0.000
0.798, -0.000
0.800, -0.000
0.802, -0.000
0.804, -0.000
0.806, -0.000
0.808, -0.000
0.810, -0.000
0.812, -0.000
0.814, -0.000
0.816, -0.000
0.818, -0.000
0.820, -0.000
0.822, -0.000
0.824, -0.000
0.826, -0.000
0.828, -0.000
0.830, -0.000
0.832, -0.000
0.834, -0.000
0.836, -0.000
0.838, -0.000
0.840, -0.000
0.842, -0.000
0.844, -0.000
0.846, -0.000
0.848, -0.000
0.850, -0.000
0.852, -0.000
0.854, -0.000
0.856, -0.000
0.858, -0.000
0.860, -0.000
0.862, -0.000
0.864, -0.000
0.866, -0.000
0.868, -0.000
0.870, -0.000
0.872, -0.000
0.874, -0.000
0.876, -0.000
0.878, -0.000
0.880, -0.000
0.882, -0.000
0.884, -0.000
0.886, -0.000
0.888, -0.000
0.890, -0.000
0.892, -0.000
0.894, -0.000
0.896, -0.000
0.898, -0.000
0.900, -0.000
0.902, -0.000
0.904, -0.000
0.906, -0.000
0.908, -0.000
0.910, -0.000
0.912, -0.000
0.914, -0.000
0.916, -0.000
0.918, -0.000
0.920, -0.000
0.922, -0.000
0.924, -0.000
0.926, -0.000
0.928, -0.000
0.930, -0.000
0.932, -0.000
0.934, -0.000
0.936, 0.000
0.938, 0.000
0.940, 0.010
0.942, 0.020
0.944, 0.031
0.946, 0.041
0.948, 0.051
0.950, 0.062
0.952, 0.072
0.954, 0.082
0.956, 0.093
0.958, 0.103
0.960, 0.113
0.962, 0.123
0.964, 0.133
0.966, 0.143
0.968, 0.154
0.970, 0.164
0.972, 0.174
0.974, 0.184
0.976, 0.194
0.978, 0.204
0.980, 0.214
0.982, 0.224
0.984, 0.234
0.986, 0.244
0.988, 0.254
0.990, 0.264
0.992, 0.274
0.994, 0.284
0.996, 0.294
0.998, 0.304
1.000, 0.764
1.000, 0.764
1.006, 0.764
1.012, 0.764
1.018, 0.764
1.024, 0.764
1.030, 0.764
1.036, 0.764
1.042, 0.764
1.048, 0.764
1.054, 0.764
1.060, 0.764
1.066, 0.764
1.072, 0.764
1.078, 0.764
1.084, 0.764
1.090, 0.764
1.096, 0.764
1.102, 0.764
1.108, 0.764
1.114, 0.764
1.120, 0.764
1.126, 0.764
1.132, 0.764
1.138, 0.764
1.144, 0.764
1.150, 0.764
1.156, 0.764
1.162, 0.764
1.168, 0.764
1.174, 0.764
1.180, 0.764
1.186, 0.764
1.192, 0.764
1.198, 0.764
1.204, 0.764
1.210, 0.764
1.216, 0.764
1.222, 0.764
1.228, 0.764
1.234, 0.764
1.240, 0.764
1.246, 0.764
1.253, 0.764
1.259, 0.764
1.265, 0.764
1.271, 0.764
1.277, 0.764
1.283, 0.765
1.289, 0.767
1.295, 0.769
1.301, 0.771
1.307, 0.773
1.313, 0.775
1.319, 0.776
1.325, 0.778
1.331, 0.780
1.337, 0.782
1.343, 0.784
1.349, 0.786
1.355, 0.787
1.361, 0.789
1.367, 0.791
1.373, 0.792
1.379, 0.794
1.385, 0.796
1.391, 0.797
1.397, 0.799
1.403, 0.801
1.409, 0.802
1.415, 0.804
1.421, 0.805
1.427, 0.807
1.433, 0.809
1.439, 0.810
1.445, 0.812
1.451, 0.813
1.457, 0.815
1.463, 0.816
1.469, 0.818
1.475, 0.819
1.481, 0.821
1.487, 0.822
1.493, 0.824
1.499, 0.825
1.505, 0.827
1.511, 0.828
1.517, 0.830
1.523, 0.831
1.529, 0.833
1.535, 0.834
1.541, 0.835
1.547, 0.837
1.553, 0.838
1.559, 0.840
1.565, 0.841
1.571, 0.842
1.577, 0.844
1.583, 0.845
1.589, 0.846
1.595, 0.847
1.601, 0.849
1.607, 0.850
1.613, 0.852
1.619, 0.853
1.625, 0.854
1.631, 0.855
1.637, 0.857
1.643, 0.858
1.649, 0.859
1.655, 0.860
1.661, 0.861
1.667, 0.863
1.673, 0.864
1.679, 0.865
1.685, 0.866
1.691, 0.867
1.697, 0.869
1.703, 0.870
1.709, 0.871
1.715, 0.872
1.721, 0.873
1.727, 0.874
1.733, 0.875
1.739, 0.876
1.745, 0.878
1.752, 0.879
1.758, 0.880
1.764, 0.881
1.770, 0.882
1.776, 0.883
1.782, 0.884
1.788, 0.885
1.794, 0.886
1.800, 0.887
1.806, 0.888
1.812, 0.889
1.818, 0.890
1.824, 0.891
1.830, 0.892
1.836, 0.893
1.842, 0.894
1.848, 0.895
1.854, 0.896
1.860, 0.897
1.866, 0.898
1.872, 0.899
1.878, 0.900
1.884, 0.901
1.890, 0.902
1.896, 0.903
1.902, 0.904
1.908, 0.905
1.914, 0.906
1.920, 0.906
1.926, 0.907
1.932, 0.908
1.938, 0.909
1.944, 0.910
1.950, 0.911
1.956, 0.912
1.962, 0.913
1.968, 0.913
1.974, 0.914
1.980, 0.915
1.986, 0.916
1.992, 0.917
1.998, 0.918
2.004, 0.918
2.010, 0.919
2.016, 0.920
2.022, 0.921
2.028, 0.922
2.034, 0.922
2.040, 0.923
2.046, 0.924
2.052, 0.925
2.058, 0.926
2.064, 0.926
2.070, 0.927
2.076, 0.928
2.082, 0.929
2.088, 0.929
2.094, 0.930
2.100, 0.931
2.106, 0.931
2.112, 0.932
2.118, 0.933
2.124, 0.934
2.130, 0.934
2.136, 0.935
2.142, 0.936
2.148, 0.936
2.154, 0.937
2.160, 0.938
2.166, 0.938
2.172, 0.939
2.178, 0.940
2.184, 0.940
2.190, 0.941
2.196, 0.942
2.202, 0.942
2.208, 0.943
2.214, 0.944
2.220, 0.944
2.226, 0.945
2.232, 0.946
2.238, 0.946
2.244, 0.947
2.251, 0.947
2.257, 0.948
2.263, 0.949
2.269, 0.949
2.275, 0.950
2.281, 0.950
2.287, 0.951
2.293, 0.951
2.299, 0.952
2.305, 0.953
2.311, 0.953
2.317, 0.954
2.323, 0.954
2.329, 0.955
2.335, 0.955
2.341, 0.956
2.347, 0.956
2.353, 0.957
2.359, 0.957
2.365, 0.958
2.371, 0.958
2.377, 0.959
2.383, 0.960
2.389, 0.960
2.395, 0.961
2.401, 0.961
2.407, 0.962
2.413, 0.962
2.419, 0.963
2.425, 0.963
2.431, 0.963
2.437, 0.964
2.443, 0.964
2.449, 0.965
2.455, 0.965
2.461, 0.966
2.467, 0.966
2.473, 0.967
2.479, 0.967
2.485, 0.968
2.491, 0.968
2.497, 0.969
2.503, 0.969
2.509, 0.969
2.515, 0.970
2.521, 0.970
2.527, 0.971
2.533, 0.971
2.539, 0.971
2.545, 0.972
2.551, 0.972
2.557, 0.973
2.563, 0.973
2.569, 0.973
2.575, 0.974
2.581, 0.974
2.587, 0.975
2.593, 0.975
2.599, 0.975
2.605, 0.976
2.611, 0.976
2.617, 0.976
2.623, 0.977
2.629, 0.977
2.635, 0.978
2.641, 0.978
2.647, 0.978
2.653, 0.979
2.659, 0.979
2.665, 0.979
2.671, 0.980
2.677, 0.980
2.683, 0.980
2.689, 0.981
2.695, 0.981
2.701, 0.981
2.707, 0.982
2.713, 0.982
2.719, 0.982
2.725, 0.983
2.731, 0.983
2.737, 0.983
2.743, 0.983
2.749, 0.984
2.756, 0.984
2.762, 0.984
2.768, 0.985
2.774, 0.985
2.780, 0.985
2.786, 0.985
2.792, 0.986
2.798, 0.986
2.804, 0.986
2.810, 0.986
2.816, 0.987
2.822, 0.987
2.828, 0.987
2.834, 0.988
2.840, 0.988
2.846, 0.988
2.852, 0.988
2.858, 0.988
2.864, 0.989
2.870, 0.989
2.876, 0.989
2.882, 0.989
2.888, 0.990
2.894, 0.990
2.900, 0.990
2.906, 0.990
2.912, 0.991
2.918, 0.991
2.924, 0.991
2.930, 0.991
2.936, 0.991
2.942, 0.992
2.948, 0.992
2.954, 0.992
2.960, 0.992
2.966, 0.992
2.972, 0.993
2.978, 0.993
2.984, 0.993
2.990, 0.993
2.996, 0.993
3.002, 0.993
3.008, 0.994
3.014, 0.994
3.020, 0.994
3.026, 0.994
3.032, 0.994
3.038, 0.994
3.044, 0.995
3.050, 0.995
3.056, 0.995
3.062, 0.995
3.068, 0.995
3.074, 0.995
3.080, 0.996
3.086, 0.996
3.092, 0.996
3.098, 0.996
3.104, 0.996
3.110, 0.996
3.116, 0.996
3.122, 0.996
3.128, 0.997
3.134, 0.997
3.140, 0.997
3.146, 0.997
3.152, 0.997
3.158, 0.997
3.164, 0.997
3.170, 0.997
3.176, 0.997
3.182, 0.998
3.188, 0.998
3.194, 0.998
3.200, 0.998
3.206, 0.998
3.212, 0.998
3.218, 0.998
3.224, 0.998
3.230, 0.998
3.236, 0.998
3.242, 0.998
3.248, 0.999
3.255, 0.999
3.261, 0.999
3.267, 0.999
3.273, 0.999
3.279, 0.999
3.285, 0.999
3.291, 0.999
3.297, 0.999
3.303, 0.999
3.309, 0.999
3.315, 0.999
3.321, 0.999
3.327, 0.999
3.333, 0.999
3.339, 0.999
3.345, 1.000
3.351, 1.000
3.357, 1.000
3.363, 1.000
3.369, 1.000
3.375, 1.000
3.381, 1.000
3.387, 1.000
3.393, 1.000
3.399, 1.000
3.405, 1.000
3.411, 1.000
3.417, 1.000
3.423, 1.000
3.429, 1.000
3.435, 1.000
3.441, 1.000
3.447, 1.000
3.453, 1.000
3.459, 1.000
3.465, 1.000
3.471, 1.000
3.477, 1.000
3.483, 1.000
3.489, 1.000
3.495, 1.000
3.501, 1.000
3.507, 1.000
3.513, 1.000
3.519, 1.000
3.525, 1.000
3.531, 1.000
3.537, 1.000
3.543, 1.000
3.549, 1.000
3.555, 1.000
3.561, 1.000
3.567, 1.000
3.573, 1.000
3.579, 1.000
3.585, 1.000
3.591, 1.000
3.597, 1.000
3.603, 1.000
3.609, 1.000
3.615, 1.000
3.621, 1.000
3.627, 1.000
3.633, 1.000
3.639, 1.000
3.645, 1.000
3.651, 1.000
3.657, 1.000
3.663, 1.000
3.669, 1.000
3.675, 1.000
3.681, 1.000
3.687, 1.000
3.693, 1.000
3.699, 1.000
3.705, 1.000
3.711, 1.000
3.717, 1.000
3.723, 1.000
3.729, 1.000
3.735, 1.000
3.741, 1.000
3.747, 1.000
3.754, 1.000
3.760, 1.000
3.766, 1.000
3.772, 1.000
3.778, 1.000
3.784, 1.000
3.790, 1.000
3.796, 1.000
3.802, 1.000
3.808, 1.000
3.814, 1.000
3.820, 1.000
3.826, 1.000
3.832, 1.000
3.838, 1.000
3.844, 1.000
3.850, 1.000
3.856, 1.000
3.862, 1.000
3.868, 1.000
3.874, 1.000
3.880, 1.000
3.886, 1.000
3.892, 1.000
3.898, 1.000
3.904, 1.000
3.910, 1.000
3.916, 1.000
3.922, 1.000
3.928, 1.000
3.934, 1.000
3.940, 1.000
3.946, 1.000
3.952, 1.000
3.958, 1.000
3.964, 1.000
3.970, 1.000
3.976, 1.000
3.982, 1.000
3.988, 1.000
3.994, 1.000
4.000, 1.000
